Kepler Multi-Transiting Systems Physical Properties and Impact Parameter Variations

We fit a dynamical model to Kepler systems that contain four or more transiting planets using the analytic method AnalyticLC, and obtain physical and orbital parameters for 101 planets in 23 systems, of which 95 are of mass significance better than 3 sigma, and 46 are without previously reported mass constraints nor upper limits. In addition, we compile a list of 71 KOIs that display significant Impact Parameter Variations (TbVs), complementing our previously published work on two- and three-transiting planet systems. Together, these works include the detection of significant TbV signals of 130 planets, which is, to our knowledge, the largest catalog of this type to date. The results indicate that the typical detectable TbV rate in the Kepler population is of order 10^{-2} yr^{-1}, and that rapid TbV rates (>~0.05 yr^{-1}) are observed only in systems that contain a transiting planet of an orbital period less than ~20 days. The observed TbV rates are only weakly correlated with orbital period within Kepler's <~100 days-period planets. If this extends to longer periods, it implies a limit on the utility of the transit technique for long-period planets. The TbVs we find may not be detectable in direct impact parameter measurements but rather are inferred from the full dynamics of the system, encoded in all types of transit variations. Finally, we find evidence that the mutual inclinations distribution is qualitatively consistent with the previously suggested AMD (angular momentum deficit) model using an independent approach.

==> InstantaneousOrbitalElementsData/InstantaneousOrbitalElements.csv <==
x,y,z,vx,vy,vz,m1,m2,time_BKJD_days,a,e,Pomega,in,Omega,M,Position,KOI,KeplerName,NbodyStd
-8696339392.16685,5128627498.03317,482697265.528604,-62269.907067195,-111278.258699785,3456.34093962913,2.26679408105234e+30,1.54510778760636e+25,122,11072072730.3531,0.0896717219871738,2.87106041791596,0.0554489015578834,1.5707963267949,6.06507913126186,1,41.02,Kepler-100 b,0.79745167445414
16283998357.1005,-5416084491.67127,1150801268.41575,23973.6145542924,87509.6738736797,-18088.4879197645,2.26679408105234e+30,1.02644821830782e+26,122,16748792725.5586,0.0708857996849157,1.69747536921058,0.204301787895823,3.15009015105199,4.38846838229581,2,41.01,Kepler-100 c,0.79745167445414
15615617087.98,17742133604.8975,-9272471433.46017,-72382.0855609423,39123.2653327717,-23559.4689576717,2.26679408105234e+30,7.8295724512985e+24,122,32939470999.1452,0.249101044598045,1.42891809688584,0.502110648758909,3.19469272316761,5.97845006021517,3,41.03,Kepler-100 d,0.79745167445414
6753403172.9153,-3962306039.71538,-143817232.24763,56104.7752068582,96717.0848425834,-1194.78036177171,1.4535319940783e+30,2.09445979914294e+25,134,7904880651.52673,0.0104483730358196,6.22854188775314,0.0212923016955442,1.57079632679491,5.8168420492535,1,156.02,Kepler-114 b,5.36820795311827e-06
9799413667.91006,-3604870832.26833,-432018832.596139,32814.1932051794,91121.8256620313,4662.48515392372,1.4535319940783e+30,1.5523169002556e+25,134,10585384489.277,0.0155066670254566,0.260329984067543,0.0631804680572541,0.360365230608797,5.68706036082356,2,156.01,Kepler-114 c,5.36820795311827e-06
-5384165451.38595,12588318882.6478,474743994.783506,-77770.7537449881,-31743.9695488452,598.456909848802,1.4535319940783e+30,1.61169086879417e+25,134,13651152215.9247,0.0172378274476781,0.179858617428568,0.0352729091874549,0.590828626160558,1.76150950541413,3,156.03,Kepler-114 d,5.36820795311827e-06
-6832944100.06616,20405938603.4048,152088974.695163,-83585.5188495921,-32028.9686515564,1860.46244122997,2.49546190501814e+30,1.06979626987192e+26,132,22316042093.2538,0.0555726765888672,2.81134845091891,0.0222545162963631,1.57079632679488,5.45185813155773,1,209.02,Kepler-117 b,1.92185275142248
41591768629.1192,-14351472079.6891,547543596.955309,21263.2701652345,57255.9058776055,-1236.26373411105,2.49546190501814e+30,3.58268620972335e+27,132,43330310690.4913,0.0277808261257322,3.7655543105129,0.0240086641055014,3.35412340876059,2.13929364467464,2,209.01,Kepler-117 c,1.92185275142248
8411251238.03391,-2953739282.94853,-47839670.8686891,35193.8438761132,95291.4104235965,-200.167829968522,1.38592585481884e+30,3.0950775419047e+25,132,8866186996.85258,0.0169996539806736,4.02930831513402,0.0056875194517982,1.5707963267949,1.88404063817588,1,222.01,Kepler-120 b,0.000186915376473242
10839169113.3599,9704923623.37302,40161168.5007849,-51724.1557111915,59377.9990380931,1052.65670705932,1.38592585481884e+30,3.20245026572055e+25,132,14201168089.623,0.0280468150366365,4.36698963150171,0.0136131034470516,0.526064769648713,2.61930423535492,2,222.02,Kepler-120 c,0.000186915376473242
13260263457.363,-4921506231.21641,-332250535.404333,38113.6707813251,96484.8613226592,-954.980084976323,2.2190721003986e+30,2.32519614532744e+25,130,14557370045.1373,0.0351079425033022,5.26469289308386,0.0250508621315895,1.57079632679493,0.62086228516444,1,260.01,Kepler-126 b,0.0227101979296415
-28017568669.3649,-2467627578.74561,1074388280.86739,9944.01914385745,-62192.8801563115,17913.5923772203,2.2190721003986e+30,2.19803360798858e+25,130,23749162941.6917,0.193576318556925,6.13255532436364,0.282590742343504,3.0975007811571,3.49403020914241,2,260.03,Kepler-126 c,0.0227101979296415
32064529974.1398,-51847417290.2309,-4608619584.53549,43369.5745299985,26453.8816935625,2272.47159241487,2.2190721003986e+30,1.31168672764898e+25,130,65553127075.4565,0.0674489942125256,5.22083386789735,0.0878537235076631,0.0150098731577378,0.0381121292680401,3,260.02,Kepler-126 d,0.0227101979296415
-17492622679.2579,-5510330395.58247,638953661.43457,28984.8556383684,-94409.2918459343,-1058.7308704858,2.59687111390733e+30,2.62487377032171e+25,120,18972800952.2845,0.0334870742302071,3.23173462306692,0.0365108040819998,1.57079632679486,0.200900898953693,1,271.03,Kepler-127 b,0.000153360592573822
30942872444.7356,-2252917424.53655,-43809162.5868018,4695.40577049044,73919.0526038285,906.09777771893,2.59687111390733e+30,2.25411802332071e+25,120,30480684866.9849,0.0201102801163146,2.59957007167832,0.0123014748092788,0.0423557598811711,3.62936477900196,2,271.02,Kepler-127 c,0.000153360592573822
39277551514.108,-17733714171.6384,-2432663219.74996,25547.1279047734,57235.4703454178,6113.01990678054,2.59687111390733e+30,4.47367104498091e+25,120,42637440285.8097,0.0157191850221911,2.05730367268693,0.112008745769177,0.101643120277104,3.81844287071948,3,271.01,Kepler-127 d,0.000153360592573822
11737624811.0618,-4432806719.53572,-229006507.017641,42766.2646790906,108898.183614578,-834.38966997144,2.62272052009477e+30,7.01576250112476e+25,120,12318220356.1724,0.02293165788018,3.38288998825006,0.0195079890184572,1.5707963267949,2.51290251389144,1,279.03,Kepler-450 d,0.501861022547921
19821291001.3572,-6202003033.55864,494624225.414714,30751.9876488171,84023.7990213918,-6632.64103470057,2.62272052009477e+30,2.22750371507316e+25,120,19886575436.2639,0.0638568025308682,3.58892576194408,0.0788578199740632,3.14448705469529,2.29980513577058,2,279.02,Kepler-450 c,0.501861022547921
31788317356.4027,5341846793.02044,-1600160410.49822,-5362.81945820175,66691.5262480151,-22871.2922048857,2.62272052009477e+30,1.21283735669153e+26,120,29931336057.1657,0.124749669377839,4.11515594292879,0.329922772059696,3.16260281879634,2.15175978000467,3,279.01,Kepler-450 b,0.501861022547921
-2949711126.78294,-17218851551.8535,127310334.444651,91187.34092374,-14427.8621141835,-3935.67043386404,2.23497942728318e+30,9.42027868086526e+25,120,17469988818.3665,0.0130370194860028,6.12707888535862,0.0431335020949556,1.5707963267949,4.72475457091475,1,285.01,Kepler-92 b,2.57576671684984e-05
26174993388.6087,-4303426231.83806,1046769521.63106,13767.7971121409,74062.2981640767,-9027.22506893392,2.23497942728318e+30,5.07365080667212e+25,120,27210971888.1395,0.0291680668843871,5.52176250424517,0.126294728531051,3.29466684608985,0.563934868850214,2,285.02,Kepler-92 c,2.57576671684984e-05
-7956269279.15825,-42321984171.7577,-1979096289.48765,56718.8814450699,-7911.20535446495,-190.415073741163,2.23497942728318e+30,3.50769075135152e+25,120,40969546449.9423,0.0702221156088223,0.698519232553586,0.0462528576231171,6.21649621734982,3.92093075399972,3,285.03,Kepler-92 d,2.57576671684984e-05
11139497573.8582,-2991795283.02279,-634299778.664987,-13294.7991284893,107419.166671193,757.025897145136,2.33638863617237e+30,8.45996493221583e+25,123,10203728803.9853,0.395285493742838,2.009008249357,0.0568800852574659,1.5707963267949,4.74418853954078,1,301.01,Kepler-135 b,0.806891980469855
-15593896669.647,5629459340.40581,3205409027.07336,-38141.1929998358,-74162.1032384148,-39755.4663393972,2.33638863617237e+30,9.99278449542168e+24,123,15696950057.2618,0.0821741131230425,6.25920631472573,0.496198917684844,0.018750267498347,2.71159315567433,2,301.02,Kepler-135 c,0.806891980469855
13871603485.0564,-5650770983.32325,-386464683.092667,30336.2855066819,100399.182528763,-845.172872564935,2.34434229961465e+30,6.019857804518e+25,128,15829138761.3308,0.107162307755883,0.757777059327235,0.0278529256149188,1.57079632679486,5.32725135559626,1,312.01,Kepler-136 b,0.000315861755016551
4255378947.40887,-19996404752.4082,583343155.759068,82413.3725627141,25923.8570683911,862.01462220638,2.34434229961465e+30,3.21500024499283e+25,128,19967914567.5763,0.0976449983158219,0.554628391398309,0.0312399586757762,3.7713256467199,4.55580279307165,2,312.02,Kepler-136 c,0.000315861755016551
7303514692.22633,-2525358715.04054,-2755426.16764481,47301.8567037278,121855.949684723,-17.8457604636162,1.89496031512533e+30,6.54463172764353e+25,120,8083147555.44852,0.0576702807660642,5.20816444557876,0.000377273977453816,1.57079632679578,0.666599807788343,1,341.02,Kepler-414 b,0.0566015373118467
1138253874.6279,11006491946.1241,915138180.095027,-103766.051128132,14518.1404735361,-527.5504321315,1.89496031512533e+30,1.06813624581941e+26,120,10714263939.2776,0.0506823562487306,5.34723028746078,0.0829011119146994,6.083542549352,2.33320196253565,2,341.01,Kepler-414 c,0.0566015373118467
3708049995.13832,-1713471812.69127,-175746483.468081,103149.813145195,167884.649050993,-4888.88147528367,2.08584823774027e+30,3.84048238603663e+24,121,4759401899.64576,0.183526397520281,5.02819704151897,0.0473604895624594,1.57079632679489,0.577559953557228,1,343.02,Kepler-142 b,0.725577483355685
892747797.570727,-8196943932.16158,167795713.736941,127147.710014673,32573.1577812703,-307.308175634178,2.08584823774027e+30,9.35090680059167e+25,121,8419905742.21684,0.143290531297525,0.108572034146693,0.0203548116795556,3.27711767441718,4.99790705766485,2,343.01,Kepler-142 c,0.725577483355685
-23702570699.8363,25437951443.2453,-1005345180.10977,-47438.8595062441,-43184.2904438833,1956.31547346152,2.08584823774027e+30,2.8286525658016e+25,121,35829350243.2465,0.0310875417609037,1.95759819151429,0.0422449927216663,3.07419123148591,0.341254823239386,3,343.03,Kepler-142 d,0.725577483355685
24352443499.9226,-9109469986.92457,-970116078.247933,28678.9217915377,80255.5204080172,-1142.4678240963,2.78577062066169e+30,1.44180929685735e+26,127,26456524250.1941,0.0218338210042379,0.366912024946688,0.0398154457143123,1.57079632679488,5.58717262796465,1,370.02,Kepler-145 b,2.08738057380682e-05
2435269197.70366,39006292023.7432,472022566.461389,-69497.8103246348,7219.12258886499,209.505327560998,2.78577062066169e+30,5.74777197288327e+25,127,40139348021.6392,0.0488259505402786,0.463917301497132,0.0123338199045684,0.142049696579213,0.961655980731498,2,370.01,Kepler-145 c,2.08738057380682e-05
27455488331.5018,-9311197062.06165,-195772102.832239,37186.6945305162,60456.4793052721,-265.160732081011,2.13754705011514e+30,7.82636946052862e+25,141,29697356193.3513,0.22382066213983,4.2645595140257,0.00713040622687072,1.57079632679513,1.24193236997884,1,386.01,Kepler-146 b,0.489494666800757
26631792125.4844,46270002905.3283,28720288791.8824,-41769.5616084919,15206.1815011204,9832.35222909439,2.13754705011514e+30,4.81176417928235e+25,141,54159350566.9113,0.127698768927354,3.93838233065311,0.558775272541999,0.0124640850683234,3.5512123674206,2,386.02,Kepler-146 c,0.489494666800757
25889758640.9408,-9436560986.63095,-91573291.504393,21728.1263436256,65593.9860393787,-76.853402733735,1.96455487024536e+30,4.92533622162988e+25,154,27650629323.5718,0.0298370819021121,1.13609416246558,0.00353703218694836,1.57079632679524,4.85690439207995,1,401.01,Kepler-149 b,0.514656701844628
-40325400050.2815,-3976327819.57338,331981516.996837,-2153.16048081075,-57863.507622044,4640.39633686018,1.96455487024536e+30,2.70518303862065e+25,154,42335254619.4452,0.141783801962149,1.83761887846338,0.0800129033386307,3.13752704750089,1.12881217236944,2,401.03,Kepler-149 c,0.514656701844628
-75834222541.0809,22613779957.3829,-1099392857.22163,-15162.7599432822,-39373.4965356445,2793.88002187347,1.96455487024536e+30,3.80977173158643e+25,154,85946913518.6623,0.110012498876636,2.00418852971249,0.0688077642567494,3.05476716129307,0.69101766187125,3,401.02,Kepler-149 d,0.514656701844628
3985983430.60822,-1174643158.75232,-146150487.178775,49841.4400564402,163088.87142174,-1827.49147675932,1.83331942344759e+30,2.54747990827395e+25,132,4110188876.83603,0.0155972683626188,3.57324747166066,0.0366496869439053,1.57079632679489,2.40283322790522,1,442.02,Kepler-157 b,4.76155919170864e-06
7522301181.05574,-7486523991.43462,-323864200.033454,75891.5028756414,74593.2885609403,-4386.44015799541,1.83331942344759e+30,8.16594120474479e+24,132,10453408410.2538,0.0199354632316759,3.00880508757221,0.0509756269430919,1.71742040386803,2.4675825744655,2,442.03,Kepler-157 d,4.76155919170864e-06
11900893689.4547,11208985799.2319,388521341.53003,-59194.5141002519,62436.3670601251,2111.64337234895,1.83331942344759e+30,3.10384834108364e+25,132,16189074757.1996,0.010484655396147,3.63967448298787,0.0342065972170221,6.2709587090851,3.40465504263604,3,442.01,Kepler-157 c,4.76155919170864e-06
17982003089.9413,-5151229547.85634,-343143030.138397,12990.5367306489,63385.0660670239,-247.892969130475,1.33025021072282e+30,8.59872626057185e+25,140,16735423160.8128,0.140350625961247,2.3613472949819,0.0190802652106718,1.57079632679489,3.79126517798296,1,446.01,Kepler-158 b,0.000102046291791181
-22238075476.6307,5231009361.32378,-230513933.428665,-18209.005409164,-60981.265806028,3282.05763644443,1.33025021072282e+30,1.47901601785545e+25,140,23922344127.8234,0.0737563437213553,1.93559916457837,0.0531736309942958,3.10130249014296,0.856393051425675,2,446.02,Kepler-158 c,0.000102046291791181
6633717976.06582,-2964198693.82097,-261689637.313946,43820.403241364,119633.54772485,-1728.64530457238,1.6324894215298e+30,3.03995979093695e+25,134,7931668462.96973,0.107744580594522,0.337821211380035,0.039427967802637,1.5707963267949,5.66514233316385,1,457.01,Kepler-161 b,0.000505604561199443
6643891099.30766,-6518360281.44999,327703223.351321,72581.3182670969,85592.4537784281,3247.29173016773,1.6324894215298e+30,3.88918035891665e+25,134,10094442249.6319,0.105131876410513,0.0424796504254568,0.0472546690952228,4.66750525497791,5.61077631732688,2,457.02,Kepler-161 c,0.000505604561199443
11372485750.9281,-3573182238.91429,-68977006.7756899,39081.3998861697,99642.0186750809,-237.038589785092,2.06795249499512e+30,3.03798571153475e+25,137,11796139760.6283,0.0701045437757928,4.18763020664891,0.00606517893089392,1.5707963267948,1.65283244082305,1,508.01,Kepler-170 b,0.870688689020249
-18218612517.2432,3418197503.86284,651001054.549879,-21228.4833828065,-84933.9719195251,-9315.93414726757,2.06795249499512e+30,8.06146919143119e+25,137,19353129510.4011,0.06919651332965,1.97199673901386,0.113730251287045,0.127065858739657,0.870418257170214,2,508.02,Kepler-170 c,0.870688689020249
32948129601.4788,-10194835569.2166,-398617426.53242,15233.4590955221,56928.750690824,-184.299452967191,1.93671704819735e+30,2.88061335778126e+25,136,32136009527.9616,0.0827797995759412,2.39547376258089,0.012097742256212,1.57079632679493,3.66327723806835,1,523.02,Kepler-177 b,1.18349832559617
9289252769.47958,-39990526146.9067,209519848.985889,53735.6929235201,10050.8725717703,1018.20572101905,1.93671704819735e+30,7.79093910523953e+25,136,39082251149.5778,0.0665520545836206,2.46615953971704,0.01911312362262,4.67037408201916,2.38884216894605,2,523.01,Kepler-177 c,1.18349832559617
14077106452.9267,-4421347668.57323,-640874398.465871,25870.9474853268,95168.5542609951,-1177.80084727245,2.27077091277348e+30,5.67558664553761e+25,140,14038032048.7302,0.0646260059758008,2.24103590317648,0.0454945899577231,1.57079632679491,3.81373475314281,1,546.02,Kepler-182 b,1.25772973710489
-24235305300.7084,3136846117.07559,-1268082760.2363,1643.98017915962,-67106.2394222374,36180.5194836742,2.27077091277348e+30,1.55555802685793e+26,140,23059493320.9425,0.169852130757308,5.09366445641025,0.49502964269252,3.10914209741759,4.50234114124054,2,546.01,Kepler-182 c,1.25772973710489
-6396030112.59242,-9568714715.39473,39621688.9786486,94563.7571086423,-52171.3500015803,-585.79708144817,1.74384070972184e+30,1.52604299632655e+24,135,13596587956.7744,0.1749643937373,4.71544724216723,0.00619465222480386,1.57079632679488,5.86653548925507,1,567.01,Kepler-184 b,0.134084230592783
20479815456.1946,-6346822070.87176,1473923041.74507,30640.712467735,63581.6561725013,-16409.3665207362,1.74384070972184e+30,1.61000524171455e+25,135,20856218810.7601,0.131797874263045,4.04374513119745,0.249509322637151,3.11423265100743,1.67572286805956,2,567.02,Kepler-184 c,0.134084230592783
10817122894.8021,-22372752753.8536,3366634200.51717,65413.2245935457,24467.8355360381,-2694.73772995715,1.74384070972184e+30,2.2320475987814e+25,135,26466798279.9127,0.100829160697623,4.04746879626093,0.143864200995612,3.22992696007312,0.937178221414214,3,567.03,Kepler-184 d,0.134084230592783
-8257270591.04689,3296854900.775,197393594.459178,-40787.8067845831,-107008.278252366,975.050012294102,1.7040723925104e+30,3.75824863535836e+25,131,9126133566.45892,0.0298579603988668,3.32377046698551,0.0239008766511786,1.57079632679493,5.75245634008561,1,582.01,Kepler-191 d,0.000849870671230121
13369171625.7388,-521171805.419652,-226624360.103293,4180.61995305439,90170.774495837,2002.17192583491,1.7040723925104e+30,2.38734609870116e+25,131,12855780475.3241,0.0414659453971509,3.26479172774171,0.0280008439192733,0.610509228082248,2.96541338502125,2,582.03,Kepler-191 b,0.000849870671230121
21168933873.3307,1616414417.27338,-66864969.4293042,-4730.87207568552,66428.4020115511,16321.3381294555,1.7040723925104e+30,3.12025624020312e+24,131,18915759663.9462,0.122451086475142,3.24764125096641,0.240377648746353,0.0890591620830348,3.10323283962833,3,582.02,Kepler-191 c,0.000849870671230121
1448077254.12543,-8453374722.70425,-13364949.5976772,130778.832158552,28469.0983150884,-1207.01605888983,1.9904042764328e+30,2.2502915473061e+25,135,10168824595.407,0.162680852183466,5.20481464235314,0.00922918310588078,1.57079632679493,6.05272369563759,1,584.03,Kepler-192 d,0.000177889291219153
11257793951.5608,-4760744083.51542,-623177356.134459,49726.2859125412,95531.3953880261,17032.0830646891,1.9904042764328e+30,3.08548943976521e+25,135,13528300729.7751,0.118498568610932,5.16854908621995,0.168906448825112,6.18672185674603,0.565858227375191,2,584.01,Kepler-192 b,0.000177889291219153
-18378241521.1061,15605709739.6112,290178946.289422,-51244.3805568616,-49750.4930596766,-764.699384643104,1.9904042764328e+30,4.04110976941099e+24,135,22449936355.3573,0.120943896252957,0.115542338462775,0.0169362014617444,0.0863179713113973,2.13385348940003,3,584.02,Kepler-192 c,0.000177889291219153
6814536418.72308,-1841227625.87907,-412734100.701187,29006.3275426859,132294.281712232,-1756.81803975415,2.14351229769686e+30,3.07047683808384e+25,131,6467835487.94704,0.104415802067799,2.45644905586372,0.0604928203508249,1.57079632679489,3.65528843878617,1,658.01,Kepler-203 b,0.66847064925081
-7954985598.80163,600969342.831025,413062032.017901,-23405.5366183501,-140431.997701155,-3143.83967722109,2.14351229769686e+30,4.59956330289527e+25,131,9206301081.38139,0.158651502093564,2.38646234044886,0.0582503729545847,1.01729359306488,0.497127628475315,2,658.02,Kepler-203 c,0.66847064925081
6262950126.22523,-13345180091.7227,309102225.070472,96764.3474637583,24238.9990880127,-2736.0579129772,2.14351229769686e+30,4.42123669913481e+25,131,15143874643.4573,0.193192472355997,3.52163252326454,0.0382842849338973,2.58886605959575,1.24263365229338,3,658.03,Kepler-203 d,0.66847064925081
15508791637.7534,-2203827765.43407,-442251231.774323,34660.0148971131,91764.7332843409,-988.370637738752,2.04607992052882e+30,2.03566511826712e+25,131,17494978817.0486,0.240938737956589,4.7871012024217,0.0285084373548019,1.57079632679487,0.906043721113677,1,661.01,Kepler-204 b,1.20151681016226
19346230765.9999,11505222738.7279,-6849937116.55916,-40747.440279481,58019.4519292571,-35662.332110942,2.04607992052882e+30,1.3446015654299e+25,131,25717713960.7385,0.107667382315756,6.16280638042648,0.547035437651199,3.15487652093813,0.592788390270959,2,661.02,Kepler-204 c,1.20151681016226
10987068333.7462,-3914540889.31473,-126064879.41486,39449.9466579372,101441.454937319,-452.646021421407,2.07192932671626e+30,6.42868652062923e+24,125,11655699776.4091,0.028680046174862,4.31584174969956,0.0114734289282842,1.57079632679488,1.56776574400679,1,664.02,Kepler-206 b,0.000216948316143816
-14702363782.0182,-3342791546.19362,422854494.50387,28648.0390193919,-95190.7474438877,9261.67323497694,2.07192932671626e+30,2.7039167001017e+25,125,16524728617.4897,0.109095990185888,4.07964442981799,0.0990355709404451,3.07901033894434,5.70428478833576,2,664.01,Kepler-206 c,0.000216948316143816
16348308933.9419,-18007165236.6354,-1330275525.14231,56872.7177629021,49121.6044123647,4458.35046245782,2.07192932671626e+30,3.77846129855135e+25,125,24314314116.5272,0.0215068050334345,3.77271639505701,0.0815255095262673,6.18296547022749,1.63232014093579,3,664.03,Kepler-206 d,0.000216948316143816
6994492043.49738,-2278831794.64825,-275073149.045159,17277.9641960324,133725.481835991,-679.492376420769,2.10374398048542e+30,3.9247830567057e+25,131,7032476598.86816,0.190692869395211,1.68571413551676,0.0393068527979297,1.5707963267949,4.64937506018117,1,711.02,Kepler-218 b,1.02264921336911
31074327247.6842,6700415640.93494,5771113848.11085,-24698.2041401455,48278.9467293494,44885.3181488671,2.10374398048542e+30,2.38836434373674e+25,131,37578666767.7352,0.161722199989226,0.889197034054839,0.745382210669549,0.0143922553876011,5.84255697791549,2,711.01,Kepler-218 c,1.02264921336911
66798253145.2659,7386189935.58077,-3552979301.18956,3155.20135527417,42855.227359026,-20955.7347173177,2.10374398048542e+30,4.15572052389074e+25,131,74405950969.8005,0.209242394426211,5.11152065027593,0.4548534378149,3.14340693085138,0.910601783215648,3,711.03,Kepler-218 d,1.02264921336911
-8282795249.96274,-1257215455.12902,494164367.057141,9035.0228337732,-100567.245651786,-539.04342740065,1.65038516427495e+30,1.41593042042846e+26,132,6860456247.69978,0.230951571330313,0.355158685424822,0.0595909080420894,1.57079632679491,2.82399967715944,1,723.01,Kepler-222 b,0.476711563088126
11299076280.4249,-4614626309.01628,653851324.50008,22461.3954126003,94552.797202703,-1733.55672939331,1.65038516427495e+30,5.35225497258474e+25,132,12842950932.3639,0.161795983033905,1.03860731152997,0.0543911360097331,4.14536198488719,5.16998111328388,2,723.03,Kepler-222 c,0.476711563088126
5951802601.7502,-28556348876.302,-2230576503.06963,53472.2316326591,18297.9936861859,1870.70429655608,1.65038516427495e+30,1.35095101262889e+25,132,25422570609.2572,0.195556106962736,1.20158287212192,0.0799183976474286,6.18682333196542,3.95668520401758,3,723.02,Kepler-222 d,0.476711563088126
9668989458.60516,-2704224361.27595,-62055946.8293727,21983.3848542333,92575.2248760478,-141.090210873114,1.52113813333775e+30,1.19231946503317e+26,133,9088338990.54663,0.111876790565804,2.54716386975,0.00641795040347973,1.57079632679499,3.54012014691273,1,757.03,Kepler-229 b,0.00712905905440317
-16315088518.8434,3129098312.91531,-7246092.46145372,-11082.887741716,-78387.1213807247,155.925499103461,1.52113813333775e+30,4.11223200739406e+25,133,17047160759.7016,0.0552385703727498,4.09271046129456,0.00199872096775468,3.1721039923914,5.24123785663219,2,757.01,Kepler-229 c,0.00712905905440317
13029190491.6398,33516490233.1859,1943923606.70979,-46547.1892244373,17086.5517690131,1275.55869689759,1.52113813333775e+30,5.05868532391764e+25,133,31944202144.4408,0.128534933913333,4.22307533685064,0.0602434588962009,0.0888131044395142,3.29466181489314,3,757.02,Kepler-229 d,0.00712905905440317
10331929731.2686,-3960919840.35005,-262776682.017304,26351.6581926805,79818.7669592665,-670.213743766496,1.14333911982903e+30,9.76411118117005e+25,135,11349512831.4178,0.0531080375725702,0.766972924164328,0.025427974334151,1.57079632679486,5.24479423888898,1,784.02,Kepler-231 b,0.00109181022489009
-11498085540.0626,13180906053.7685,-3226699701.34229,-50697.7882857237,-39581.748217708,9115.9162423583,1.14333911982903e+30,9.65914201163945e+23,135,17499697451.7524,0.0320167667741098,0.139382087465568,0.234621367216635,3.16976075923947,2.08033298323863,2,784.01,Kepler-231 c,0.00109181022489009
8507719628.49857,-3986076417.22028,-267790701.564561,40137.4482091978,99241.3272613304,-1263.37442749625,1.43961308305429e+30,1.2122671275812e+26,136,10693824349.6992,0.13218650973424,0.0316315560117655,0.0314658131431785,1.57079632679492,5.92334046090354,1,853.01,Kepler-242 b,0.681479649981867
-17423202942.7952,-4952911670.02435,-17867379.7822339,16634.2537394105,-64262.7620940094,7480.97215896147,1.43961308305429e+30,1.77484932241361e+24,136,15631746953.9078,0.160439297124442,0.399958322629134,0.11228296357213,3.4273056776237,2.97387943992856,2,853.02,Kepler-242 c,0.681479649981867
7298347475.89664,-2394257123.33501,-196824685.007653,48438.0843745023,113200.344163624,-1306.29717629537,1.79156269037558e+30,2.71311961384706e+25,173,7490892657.33051,0.0911326659143176,4.02294783216371,0.026961855405276,1.57079632679492,1.76948327746796,1,864.01,Kepler-244 b,0.265670435779197
-8834447004.88298,-9625368090.08922,1242484322.52426,71838.7707681438,-60223.2562459367,13443.331367515,1.79156269037558e+30,7.86623004985854e+25,173,12921015762.5768,0.0345721622955416,6.04977198173408,0.173996321814385,3.39814149499935,4.27152946734731,2,864.03,Kepler-244 c,0.265670435779197
-2383000684.84671,15757819408.9204,-13104369447.1518,-76049.4489692539,-7002.90833877454,5352.84749647919,1.79156269037558e+30,6.06397988088194e+23,173,20870024747.3004,0.0113765809672387,1.64717368824592,0.693187843766597,3.1489433880285,0.0401480533350328,3,864.02,Kepler-244 d,0.265670435779197
-6162383416.30526,5615514683.19701,34589151.063684,-69158.0309866752,-74120.6184232375,388.180582002802,1.28650506179023e+30,3.88076160434269e+25,131,8319197034.61901,0.0119903526284108,0.637775498434161,0.00561289122858102,1.57079632679505,1.74125425082254,1,877.01,Kepler-81 b,0.0298685012537968
8933036025.03951,-9915001239.10972,83637410.7642078,56953.5123020647,56280.7746994796,972.637803217576,1.28650506179023e+30,1.39123181563784e+25,131,13301057719.7345,0.0461373480128728,0.85249505627254,0.013936952738761,4.97937293330556,4.68524585484432,2,877.02,Kepler-81 c,0.0298685012537968
19404927334.6392,-2900998500.03422,-1425031201.30407,12256.8874879092,60533.053074573,20903.4751739459,1.28650506179023e+30,2.41207078195877e+23,131,19174368902.7249,0.0362465523066273,3.72836428105082,0.336897872491287,0.0604809307012417,2.3441088086765,3,877.03,Kepler-81 d,0.0298685012537968
6679968729.81025,-2924507497.85974,-30110812.7691356,37218.5633259883,97338.8185181975,-167.76743083308,1.17714218945876e+30,2.80480327440576e+25,136,7350725040.34553,0.0480939706245247,1.03935332332002,0.0045075972735681,1.57079632679505,4.92623871314351,1,898.02,Kepler-83 d,1.46400149687555
10247050034.5508,-3695680352.38574,-683720162.823372,33431.8762893553,78615.7785054653,10309.6776286599,1.17714218945876e+30,3.78984968632591e+25,136,11235996005.1271,0.0557789404304089,4.85230320829313,0.138433646823556,0.121190701279458,0.984375264643297,2,898.01,Kepler-83 b,1.46400149687555
-12481098102.3939,8671084777.25784,5320353718.78329,-42605.9566748756,-51835.6047130625,-30519.4306052756,1.17714218945876e+30,1.90964584959196e+25,136,18165426316.3398,0.131896746683301,3.06481821877195,0.538865535206187,0.0183443511016994,5.81713325945478,3,898.03,Kepler-83 c,1.46400149687555
3770586161.27325,3683783240.61293,-55067935.762857,-83985.5737179303,73614.4411465684,1226.5764474517,1.00415000958897e+30,2.5636002806239e+25,131,5174274788.86704,0.0796281699925516,2.6598995888531,0.0146035705531189,1.57079632679496,4.55109010064331,1,899.02,Kepler-249 b,0.310875053242179
7795173585.08037,-1025936741.20644,-153925299.395279,23794.3802051896,92449.098458906,12724.1231702167,1.00415000958897e+30,6.23900615627267e+25,131,8624810367.78066,0.146240202045279,5.10524957112948,0.13718206287317,0.0114347727264095,0.806563528720644,2,899.01,Kepler-249 c,0.310875053242179
14889029858.0135,-2722432944.36836,-571894637.123615,18136.1149830422,61814.0595462088,7191.88611811544,1.00415000958897e+30,7.99808768487373e+24,131,14419526876.2916,0.111383701927122,3.96242146087411,0.121603087619545,0.133483439541148,1.9413231393999,3,899.03,Kepler-249 d,0.310875053242179
6290983751.7749,-2041373620.06648,-303220442.15909,52077.4879107134,115641.743229952,-2510.09373635177,1.59868635190007e+30,1.58529349713361e+25,133,6610730836.63942,0.109922928397568,4.2749837789102,0.0481619362924651,1.57079632679489,1.47480683388952,1,921.03,Kepler-253 b,0.128803281850947
9700834272.13919,-7446916951.96841,-439675317.620428,71414.8438152026,63316.7742477952,6464.69284100704,1.59868635190007e+30,1.80780870591947e+25,133,12874799230.995,0.192820473797099,4.12359871690759,0.0838115289677439,6.07070774397139,1.12481150382939,2,921.01,Kepler-253 c,0.128803281850947
1246604970.38893,20111415203.31,-837063954.307991,-69903.6180838201,3677.74388656904,-255.370050472412,1.59868635190007e+30,6.67049035322038e+25,133,18780014514.9632,0.074440688028132,4.53607635172881,0.0417130360211836,3.17654817447458,3.27408444186388,3,921.02,Kepler-253 d,0.128803281850947
9014792080.46528,-2878858722.08518,-191983794.290139,29088.7187337848,106063.080705693,-619.488785066137,1.77963219521214e+30,4.53671140608787e+25,131,9135344433.28516,0.0548422137034452,2.02115560555858,0.0212933117282109,1.57079632679492,4.03482128753295,1,934.01,Kepler-254 b,0.000284363830769754
8573972417.88127,11937432657.6716,-226952320.894947,-73970.5795824047,53275.3756876025,-48.8784195794382,1.77963219521214e+30,4.36756681152994e+25,131,15128251628.1551,0.0283906104044408,0.900325324183235,0.0154489932639832,2.55213353338824,0.0449643800395139,2,934.02,Kepler-254 c,0.000284363830769754
6416482515.67659,18295637118.8951,-2719149420.40177,-73872.7832213029,26540.1202288138,-2823.55090714884,1.77963219521214e+30,6.22181164054646e+25,131,19914075445.8578,0.0210110582352077,0.585426595535306,0.143532514370798,3.04821669498442,0.625342326805641,3,934.03,Kepler-254 d,0.000284363830769754
15678351644.3291,-5370008940.55198,-347555376.645505,38388.753846227,77012.5527882788,-850.996208316508,1.83133100758702e+30,5.81995498363126e+25,142,16646983987.8251,0.132290707285274,4.28175570746322,0.0221642217342781,1.57079632679489,1.40640063947511,1,1203.02,Kepler-276 b,0.0118063472304942
-17720213149.0312,24370732453.3473,2461789114.26137,-45025.1692720894,-42129.9103773667,-4109.15242686366,1.83133100758702e+30,1.43556676597344e+26,142,28644182221.1736,0.139239808895868,4.3022425785701,0.0992967972583386,0.0194462493294684,4.43054576311159,2,1203.01,Kepler-276 c,0.0118063472304942
-17153024542.0528,36391587763.059,5544853980.19476,-45627.6317380634,-26587.4263740683,-3376.38657477561,1.83133100758702e+30,6.13051802238239e+25,142,37967758155.9734,0.117406418794446,4.30506406012095,0.146303222723154,0.0788015491690068,4.17194784362516,3,1203.03,Kepler-276 d,0.0118063472304942
19874588601.6478,-7357562610.88176,-120992747.394312,31227.3312820528,85940.2102537071,-190.106103896657,2.61874368837362e+30,2.9708138265925e+26,123,21487053794.7968,0.0149442596879729,0.0657423543147955,0.00608773621082279,1.57079632679492,5.87496517986352,1,1215.01,Kepler-277 b,5.0003887843222e-05
-21971467402.9312,25638703806.1193,2092278159.42799,-55851.5441279741,-43805.7114538917,-866.844802648305,2.61874368837362e+30,1.27720441750601e+26,123,33014247499.2399,0.0492003126871882,0.139888163499147,0.0636493385367237,0.472307399958071,2.05437856116304,2,1215.02,Kepler-277 c,5.0003887843222e-05
20583819264.1689,-7079456466.85154,-277487228.603961,29778.8888608518,70744.6419438822,-401.444514978184,1.93472863233678e+30,3.29950053076283e+26,136,21619384747.9481,0.0675263909603894,4.21150247094076,0.0134800260989394,1.57079632679489,1.60628976050633,1,1307.02,Kepler-287 b,0.935281616225967
20346660355.6744,36104741940.39,-1247364066.10861,-44308.139599142,27219.8778783124,-614.512599319539,1.93472863233678e+30,9.23244458714777e+25,136,36638419403.817,0.136945204303902,4.44275717582596,0.0319293955657957,2.96968968723447,2.82497081739035,2,1307.01,Kepler-287 c,0.935281616225967
10942796351.8355,-6229917347.48696,-389481957.669209,56577.6011670894,88508.3593997636,-2013.74074361609,1.71003764009211e+30,1.29033630179661e+24,133,16119419820.9531,0.224222969567222,5.48121482358776,0.0355775252518935,1.57079632679488,0.176683690831428,1,1598.03,Kepler-310 b,0.057381803907129
1906963695.20768,-36104477749.866,12523922836.8595,55027.9323753004,11606.9918150043,-4295.99176674074,1.71003764009211e+30,6.29751239605898e+25,133,40986516954.5572,0.182633233114508,6.13685293894447,0.3341514124833,3.12762731898445,5.25495866627442,2,1598.01,Kepler-310 c,0.057381803907129
24068035893.7647,-44226865703.8506,5392683819.88687,42415.7676867568,26478.3591254926,-2966.59751018529,1.71003764009211e+30,4.11629738908221e+25,133,57103273042.9467,0.130576686880774,5.79914613552753,0.118948280505275,3.18017648800305,5.82637557380766,3,1598.02,Kepler-310 d,0.057381803907129
-3043211870.12604,6731948504.51639,139022553.580697,-111767.734179269,-61636.3115215047,5105.86724705688,1.7398638780007e+30,1.13220529645456e+26,131,7682812803.54757,0.0872549938447292,3.19318621878502,0.0456510984772491,1.57079632679492,5.24426477572667,1,1832.01,Kepler-325 b,0.091100911075786
13216186846.1318,6932825629.92385,-594664489.216043,-43856.1224915292,76745.8967650561,-11999.0738886239,1.7398638780007e+30,4.65722702550272e+25,131,15294760439.4689,0.0383334147881584,1.42893435553007,0.1419766903046,3.34219934995816,5.40109130727518,2,1832.02,Kepler-325 c,0.091100911075786
27197541043.2508,-11629801757.1553,2593497168.69674,18591.3303820509,60973.3831519742,-11604.74594676,1.7398638780007e+30,6.11249328660519e+25,131,32046062034.9979,0.141598236177754,0.740270014698931,0.192089416757368,3.20519843052583,5.37858741700927,3,1832.03,Kepler-325 d,0.091100911075786
4365963901.06286,-1552915752.84958,-436145198.06938,55045.2054679847,150838.406478139,-5498.83200723644,1.74384070972184e+30,3.00373258874252e+25,133,4809371366.24775,0.034160586099322,5.59310578371955,0.0995663315905521,1.57079632679489,0.327043091525055,1,1835.02,Kepler-326 b,0.000509126506565223
3564694648.48116,-6822498852.97094,340668704.749503,107103.138207028,60227.7870788322,7435.43682934545,1.74384070972184e+30,2.51123579309176e+25,133,7729853544.54161,0.0282051953117121,0.397442617728384,0.0759499266489662,4.57319408857149,4.85388716233916,2,1835.01,Kepler-326 c,0.000509126506565223
-10189073699.5801,-1154137231.78508,692387428.671819,10803.6368985066,-104507.491871558,-1223.47132653968,1.74384070972184e+30,2.79202112706202e+25,133,10025554693.399,0.026690813318085,0.446266856710423,0.0685268748445098,1.50331563650188,2.78987249884442,3,1835.03,Kepler-326 d,0.000509126506565223
30176565300.2317,-11166731945.8383,-272486507.158168,23472.1344319394,67864.3943426244,-211.947246589379,2.40399477543182e+30,2.72685559886458e+25,190,33314201452.2017,0.0402703589059909,0.227381459437085,0.00902949354815778,1.57079632679502,5.74455903842027,1,1873.02,Kepler-328 b,0.0539471513628892
15062588385.6897,-51422437489.023,5457321515.49712,50267.5508764864,20920.3393820348,-1621.01482453495,2.40399477543182e+30,3.03517533415611e+26,190,53639701727.9103,0.111690360930083,0.432446232097197,0.103193596391105,3.24436972277496,4.78717531426072,2,1873.01,Kepler-328 c,0.0539471513628892
9909138280.52461,-3607217601.10411,-184846184.428214,35021.7778479632,87437.3639736805,-653.300198647104,1.37598377551598e+30,4.45987992038912e+24,133,10750283144.7943,0.0371350254492131,4.86560228713747,0.0186519496445628,1.57079632679489,1.00429779317772,1,1895.01,Kepler-331 b,0.735613902534461
7631244966.69716,-13203639690.4325,1227316367.97939,74350.9561520524,34189.4589206299,-1636.22557016726,1.37598377551598e+30,2.35890005686773e+25,133,17309476264.2456,0.147143917476024,4.47747512622051,0.0848721918037928,3.33536549477853,0.571049783491333,2,1895.02,Kepler-331 c,0.735613902534461
-12309680472.9039,-21875390987.6397,1188077052.20503,56521.4253855736,-24616.2512445076,378.883721551129,1.37598377551598e+30,2.91141211893609e+25,133,26175451959.5173,0.108757137233499,5.49794293183669,0.0485580286436367,2.85765078810115,5.18990904495238,3,1895.03,Kepler-331 d,0.735613902534461
-8733748039.87413,-9237658658.75077,101272640.359943,64713.7128342529,-56570.5113218155,-750.391302370896,1.30837763625652e+30,7.37210077506024e+25,133,13752955826.4662,0.0850540538365869,4.47127493302681,0.0115950335789597,1.57079632679486,5.84640862585336,1,1908.01,Kepler-333 b,0.000177738252187897
18008523505.1931,-7164909396.35995,-2345944642.76695,29770.1783350856,60110.814687715,18320.6198812199,1.30837763625652e+30,2.68694498552115e+24,133,21243585946.5223,0.093072050751777,5.32485544310458,0.299327323685116,0.0243870581921186,0.46926404343846,2,1908.02,Kepler-333 c,0.000177738252187897
8999514862.90867,-175315649.943479,-185593358.798126,3080.95526212329,124917.083550801,-63.5372955225837,2.0619872474134e+30,2.05302028285428e+25,120,9200261417.88799,0.0220455264120913,6.0208563925139,0.020619673161596,1.57079632679491,0.232419994384065,1,1909.02,Kepler-334 b,2.82458371363266e-05
15122197720.272,-5182939999.19087,-287022142.120066,31408.2538863273,87734.6706391471,5135.24323632333,2.0619872474134e+30,2.78816013152947e+25,120,16180785875.4491,0.0173092738210093,5.12670323496556,0.0581293026206526,6.2666430587205,0.800570837304931,2,1909.01,Kepler-334 c,2.82458371363266e-05
24265391287.0799,433392681.904035,619000515.890895,1905.3124111366,76841.0369361862,3557.61726634722,2.0619872474134e+30,1.34196715551976e+25,120,25406447746.5496,0.0623416994028851,5.47983645211129,0.0518859977500826,5.78766022549872,0.733328608374941,3,1909.03,Kepler-334 d,2.82458371363266e-05
-7653058027.76993,-1344687286.71439,240830642.265994,16606.9413885271,-121245.732647494,-522.596372085549,1.6821998180441e+30,3.05211501187236e+25,132,8072523066.0888,0.052751874113427,2.48303038787268,0.0314581691178335,1.57079632679489,0.756431830478086,1,1931.01,Kepler-339 b,0.76434935673327
10157229091.2212,-3141138120.99984,282037482.078865,25720.0709485076,96291.3649487068,-9237.78797402006,1.6821998180441e+30,7.28102580293678e+24,132,10120131204.3945,0.0654564360175115,2.20146215003054,0.0951942871032818,3.12320025040274,3.86183054872449,2,1931.03,Kepler-339 c,0.76434935673327
-9157150581.32334,-9739581373.4347,-469954058.78883,64149.2883244753,-64964.916085359,-5178.12798368697,1.6821998180441e+30,2.4777675028954e+25,132,13327229184.7868,0.0392026771466584,2.25435676709756,0.0655598067323314,0.251172499575476,1.62642684940455,3,1931.02,Kepler-339 d,0.76434935673327
5319870414.57911,14172890152.5827,-66845649.4143298,-102145.693109849,34547.9302017768,1283.48900606549,2.52329972706615e+30,2.62743766849285e+25,131,15857151348.113,0.0560278614213615,1.87409435213585,0.0125646165294592,1.57079632679486,5.68746345374779,1,2025.03,Kepler-350 b,0.436996622899089
20959934848.3773,7075368208.55516,452396397.332206,-26032.5231487893,81645.9361017271,9950.89903400644,2.52329972706615e+30,3.4062155578568e+25,131,21646932522.2663,0.0292760072764689,4.16176768973731,0.117044572042627,0.150744093354625,2.41008760122598,2,2025.01,Kepler-350 c,0.436996622899089
27271072001.9572,-714723608.50737,396959975.849476,6453.50030269479,78477.4171090926,-10649.6406235492,2.52329972706615e+30,4.44681593728785e+25,131,27920855959.3996,0.058026080310038,5.03564722591104,0.136197631629047,3.22176764377335,1.11301088887778,3,2025.02,Kepler-350 d,0.436996622899089
26604949809.9058,-10757557603.7106,-449042596.750683,5851.56549736083,63976.5925896442,-98.7636580698651,1.73389863041898e+30,1.8028605145349e+26,139,29391603393.2535,0.289674472657878,1.40184235939409,0.016876557457008,1.57079632679489,5.08230673769247,1,2080.02,Kepler-358 b,1.33175477998698
-52671827443.3389,-10007131765.3154,-4937604446.32035,800.815537452,-41050.5659811253,-21133.4331971147,1.73389863041898e+30,7.04494409755231e+25,139,53416772001.5756,0.19039113679625,1.54805723003447,0.475379095211632,0.00787170840668599,1.42228782680643,2,2080.01,Kepler-358 c,1.33175477998698
6426077712.23843,-2458809738.77295,-889954425.767778,96395.2965014325,128410.047183356,-13349.8884679322,2.52131131120558e+30,6.80775999479415e+25,123,7461645890.64169,0.290252841715389,4.29808112780051,0.137615719628071,1.5707963267949,1.04483684455732,1,2148.03,Kepler-363 b,0.601571493907466
2974706533.882,-12516774984.0599,5940649535.20068,93636.782800917,27875.9062753501,-20051.1427566381,2.52131131120558e+30,1.61915626984802e+26,123,12190679159.8551,0.209484509496985,1.2084683323297,0.46002145904261,3.0038547933775,3.95741345566819,2,2148.02,Kepler-363 c,0.601571493907466
-16865769381.6639,26723805.9796995,637878332.036909,-7194.71376288494,-96867.192220528,18248.4115866271,2.52131131120558e+30,1.86719939759464e+24,123,16542022409.62,0.0807482670005662,1.24108973687609,0.187210870966054,2.93900032667812,1.74678478438416,3,2148.01,Kepler-363 d,0.601571493907466
20877624010.7997,-7982050147.20561,-616896984.765172,26009.0860328764,72113.0206787077,-768.522641363763,1.90887922614934e+30,1.3039840524488e+25,139,23087120477.1327,0.0366452408937832,0.190578295517144,0.0295396421163655,1.57079632679489,5.76534614440126,1,2414.01,Kepler-384 b,0.000797691545736916
29052383841.6088,-16622475727.2899,1418540362.51825,29573.1200284993,57101.1516484556,-1308.50927856486,1.90887922614934e+30,2.32704160306143e+25,139,36725780346.4394,0.0975191210778716,6.25811391401191,0.0462465210977432,3.77926713695094,5.87514545813252,2,2414.02,Kepler-384 c,0.000797691545736916
11136142565.5929,-4408075615.4587,-45894476.1920899,37508.5550088476,101774.493745828,-154.580948898037,1.99636952401452e+30,5.35530292514598e+25,133,12707580958.4167,0.0622142077735771,0.0394977599641777,0.00412119511702016,1.57079632679488,5.91503290090327,1,2711.01,Kepler-400 b,0.50704391723063
-13015160511.3737,-10610682361.1843,-245660799.447316,62572.2359729867,-71761.9873227223,-4283.88819563024,1.99636952401452e+30,3.22609660173769e+25,133,19639050387.9798,0.14837180614522,4.07860947655016,0.047760719967033,0.372909084456307,6.09734079360747,2,2711.02,Kepler-400 c,0.50704391723063
-8509523676.36048,-16315167603.3506,142433552.438,84785.4710810912,-44413.727094551,-1419.15062470026,2.57301012358046e+30,5.16317100022351e+25,132,18073525960.4176,0.0182254256454615,1.1797538189918,0.0167365716873206,1.57079632679491,3.04850951001273,1,152.03,Kepler-79 b,0.0320857750027354
28050124298.0731,-9396850042.10888,-907302963.951382,23705.9699696716,71025.365979216,8748.84524601536,2.57301012358046e+30,5.4845377156088e+25,132,28999243770.8595,0.0211049779132035,2.59858136506131,0.120186225631824,6.21670759921567,3.36883935917295,2,152.02,Kepler-79 c,0.0320857750027354
-45861888560.4326,8892538591.94833,-1475168367.22697,-9720.43607554095,-57402.6274958608,9997.33933628247,2.57301012358046e+30,5.92330429897803e+25,132,44501212028.0751,0.057917956015452,5.59811692693895,0.17218361297999,3.13266128622032,3.68922403839303,3,152.01,Kepler-79 d,0.0320857750027354
48639583617.837,-32209446749.2831,4977409815.51764,31320.1255915247,44534.0416883628,-5347.75855725273,2.57301012358046e+30,1.45379400296366e+25,132,59766620323.5798,0.0281727427028902,4.9115496007382,0.131192019248617,3.25982502297727,0.743332059834203,4,152.04,Kepler-79 e,0.0320857750027354
-5564208303.96421,13304573956.8369,75277790.2769762,-90441.3536677753,-38390.0035637779,1223.57483434218,2.12362813909114e+30,9.39853375190801e+24,131,14171513484.0839,0.0183993737441978,4.82456328821739,0.0135281056929749,1.57079632679488,3.43601093265297,1,157.06,Kepler-11 b,0.686805046776071
-16172439925.3,795099914.571846,-268772222.742862,-5120.3099457489,-94392.5744933251,3503.8103934903,2.12362813909114e+30,1.41157256198188e+25,131,16565302271.2975,0.022839342112077,2.89168675122647,0.0406669636420059,3.51267223731945,0.191527760729715,2,157.01,Kepler-11 c,0.686805046776071
-1227974928.3668,24067224385.677,1980336142.61147,-76224.0673723756,-2295.24685053974,-93.6947198023755,2.12362813909114e+30,4.21429870895278e+25,131,23989347820.1811,0.0221722913231375,5.94730466582809,0.0820447859699504,0.0151605145061865,1.91620949369536,3,157.02,Kepler-11 d,0.686805046776071
-8732672152.04197,28754758591.5587,1739774564.17054,-65932.0330081577,-19098.7661040813,-2540.26973962087,2.12362813909114e+30,7.82325557917052e+25,131,30162729970.9803,0.0109069674628779,0.469092036059789,0.069007155064572,6.00012530525168,1.37400916268962,4,157.03,Kepler-11 e,0.686805046776071
38352257683.1459,-816645209.049289,-539613336.842712,2102.78906337599,59961.2113717053,11676.069325485,2.12362813909114e+30,1.42082501014702e+25,131,38801845450.9922,0.015620936159376,5.48430639089539,0.192897953224031,0.0507887994405011,0.754525732367207,5,157.04,Kepler-11 f,0.686805046776071
-31714997623.3147,-63552546408.4137,6238553653.48735,40341.6961600745,-19501.7197525367,1885.92759993803,2.12362813909114e+30,1.47790352801635e+26,131,72145262396.3242,0.0146806410025541,4.90697907049887,0.0975711728378468,3.13579141926401,5.64534853871739,6,157.05,Kepler-11 g,0.686805046776071
-1602057591.21923,255062287.183476,24800235.849068,-55239.1122606817,-314848.343037737,855.11470977483,1.9188213054522e+30,2.67750646591567e+25,131,2299582127.19545,0.294858485163475,2.91416927547857,0.0154790035295171,1.57079632679489,0.0362083846644277,1,191.03,,1.17483197130937
-2981659770.8637,-1176463223.12796,115808125.839909,81913.208411808,-211178.0917281,63131.110553151,1.9188213054522e+30,3.52120526146752e+25,131,5213275668.34432,0.38501041426285,3.46739503831053,0.273790713463971,3.38840246901592,0.0225224175501295,2,191.02,,1.17483197130937
15527015921.7987,-5470072337.98834,1414020976.75669,52241.3597139601,71345.3984122834,-22755.737469058,1.9188213054522e+30,7.74171996786636e+25,131,17874247750.1321,0.267803727639148,4.37701227203356,0.297887119017587,3.08642469372986,1.0277061564253,3,191.01,Kepler-487 b,1.17483197130937
20922700215.4546,27797945689.5804,-2498552202.1866,-46349.4483073376,36224.4253082844,-3202.21128454973,1.9188213054522e+30,8.13390329058118e+24,131,33073083090.5139,0.0589306380243635,4.42966672669973,0.0890996588374487,3.13342173072224,2.73763893416889,4,191.04,Kepler-487 c,1.17483197130937
7550778857.13575,-6538168713.91701,-149509877.934008,70869.6326945416,94264.9720258602,-1403.26055548235,2.15345437699972e+30,3.05163547101224e+25,133,9667940802.54686,0.0763192612144119,1.37539052301233,0.0197980031254756,1.57079632679489,4.33060147246543,1,232.02,Kepler-122 b,0.371832634322536
15079544287.8582,-5274043619.26039,-706015606.211808,28838.0361746882,90543.177290023,7459.72716052817,2.15345437699972e+30,5.45518779075026e+25,133,16165272004.1965,0.0332448967482424,0.93368034177795,0.0888001909757355,0.182966939323362,5.07441788400973,2,232.01,Kepler-122 c,0.371832634322536
-22383158883.6769,-11130779924.4741,807845849.01002,31477.69586882,-65215.1870122288,9131.68159668174,2.15345437699972e+30,3.20516162360647e+25,133,23309878933.5609,0.074646413641268,0.659994199986926,0.129095619865095,3.35148217552309,2.91426234567768,3,232.03,Kepler-122 d,0.371832634322536
-5391960723.93034,30852249713.2032,-665525387.124836,-70146.3782951908,-5064.6763609967,-35.7900186274328,2.15345437699972e+30,3.61749637844905e+25,133,33979051623.0725,0.127211335230243,0.728678290079877,0.0213093268651209,3.23754906832001,0.809788187356197,4,232.04,Kepler-122 e,0.371832634322536
-46958238518.5443,954516428.820488,4866345.1495058,-5194.62873362247,-52840.4761096455,6747.6847235774,2.15345437699972e+30,1.73090649117806e+26,133,44144534065.8313,0.0999652252256813,0.78164211792109,0.126779164985406,3.12045566675303,2.18821311432562,5,232.05,Kepler-122 f,0.371832634322536
3455753381.92418,-1695518208.87825,-6125402.62352133,58672.9630215599,145338.132764647,-103.999181047485,1.20696842736734e+30,4.47868585306085e+25,133,4659024259.42846,0.187844407074395,0.0118176036706981,0.00177252122231604,1.57079632679504,5.96529211901804,1,248.03,Kepler-49 d,1.07044506011732
4313275334.22955,-6218814353.55435,-2819655368.40754,89428.2944621072,51740.0107831068,23736.8526041062,1.20696842736734e+30,4.97190901852418e+25,133,9247513869.82003,0.126686001079352,5.306122284327,0.426961749598581,6.27831684608958,6.25952196708842,2,248.01,Kepler-49 b,1.07044506011732
-9852700257.65045,-6474035426.49185,-2454157917.21345,53896.0256393005,-56669.4825535877,-25671.9186763112,1.20696842736734e+30,3.56895058392458e+25,133,12197948520.7655,0.102824103712261,5.3082641870179,0.402402889853386,0.0703007622400443,4.93900985562549,3,248.02,Kepler-49 c,1.07044506011732
-17196346912.4073,-6132487014.98219,-2299677645.62328,25203.0416269424,-56623.5996907276,-16878.9358759849,1.20696842736734e+30,3.65548485774714e+25,133,17401480338.2655,0.0700023840493963,6.07397444242347,0.300178538240953,6.20664064350816,3.78951681912726,4,248.04,Kepler-49 e,1.07044506011732
112070469.412758,-5775240638.06005,-2229819.96667309,115647.414949024,-10231.3026681417,-2300.98897862352,1.17913060531933e+30,2.29666328019009e+25,131,5717462968.06483,0.107908338655465,2.95836753280128,0.0198939631955215,1.57079632679493,1.55893732487016,1,250.03,Kepler-26 d,0.145676527313119
7262440982.07688,-10851968495.1514,-2373642072.82369,60623.8054914821,45578.8795923086,9826.21453616005,1.17913060531933e+30,3.00517833057197e+25,131,13093808410.794,0.0777091659631744,0.831159035029449,0.214339269424719,0.00721981646410064,4.61299903708238,2,250.01,Kepler-26 b,0.145676527313119
14613389436.0748,-5616092223.24002,-1512874561.53904,22948.6229092397,67039.6023260021,13982.350605047,1.17913060531933e+30,4.06483653406812e+25,131,16426484004.3649,0.0693423883555828,0.590948357601419,0.213329441282822,0.0954900741068907,5.42693496921177,3,250.02,Kepler-26 c,0.145676527313119
15421498832.4877,-23405350443.8754,1360408860.09133,40165.1779461803,39045.2562616433,-3118.68420397488,1.17913060531933e+30,3.28052360070734e+25,131,31972279611.3177,0.224534810785675,0.208091668318808,0.067747168199493,2.95048300589417,5.47669260619776,4,250.04,Kepler-26 e,0.145676527313119
-936472078.632938,-6187756811.6656,14420296.6459637,124840.642198279,-17839.8088255574,-1922.36280722855,1.5748253615732e+30,1.12816624979859e+25,132,5943911126.54527,0.0535270531858368,1.27323550395707,0.0153973165689259,1.57079632679488,3.30529646872414,1,505.03,Kepler-169 b,0.000789100739738731
-3784795596.8393,-8220624691.48894,-1313459317.9163,97868.0536870189,-43219.9450861008,-6090.27259175487,1.5748253615732e+30,1.15570411023504e+25,132,9136463804.5051,0.00731978187690062,5.98912628700239,0.155476876213659,6.23900586193285,4.59372303748926,2,505.02,Kepler-169 c,0.000789100739738731
-10945726244.1932,42100250.944444,-206017799.71116,1356.59774294144,-98853.4877397824,-641.001078638013,1.5748253615732e+30,2.11918262124126e+25,132,11148904390.3893,0.0250934560456707,3.92380461726923,0.020014910760523,5.05596283036558,5.53223126612339,3,505.04,Kepler-169 d,0.000789100739738731
14150908878.3295,-5251561138.65562,615229563.480921,33191.3626232983,77713.8137822927,-4385.3611509711,1.5748253615732e+30,2.36165767113889e+25,132,15559083098.3027,0.0544557342577851,4.87274004748452,0.0674938250055383,3.43347984199694,0.961215239850541,4,505.01,Kepler-169 e,0.000789100739738731
-34145564318.5983,45777510163.0339,1641842439.45042,-32927.2894906995,-24889.1693381664,-922.055485964342,1.5748253615732e+30,4.88947558584361e+25,132,53220981554.7334,0.0738403948395073,5.2647589565052,0.0362799683883869,6.2674603587375,3.24353946722944,5,505.05,Kepler-169 f,0.000789100739738731
569168684.19849,-8953103425.21919,-10629442.7487524,109104.718788781,4668.96033184116,-2037.57232992857,1.68418823390468e+30,6.12228434364643e+25,131,8560911740.90039,0.052208285592589,2.02200677302219,0.018673211578772,1.57079632679493,2.71292660666999,1,520.02,Kepler-176 b,0.187763571736991
14503516516.2533,-3832259009.29114,-513506414.553759,21988.1477243406,83417.8738003302,10242.0219240555,1.68418823390468e+30,2.52292658710475e+25,131,15127217158.6358,0.00902137436239174,0.282761446934064,0.122918273627672,0.0224287551891514,5.74934602226941,2,520.01,Kepler-176 c,0.187763571736991
9719932820.96027,-22534623399.2589,-3964903075.19701,60581.5305618759,26636.1974926711,3428.8363802017,1.68418823390468e+30,2.62736582084622e+25,131,24163075905.6049,0.032574130898261,1.50489937924924,0.167730690929371,0.103249478659966,3.64080569324334,3,520.03,Kepler-176 d,0.187763571736991
11747162029.278,33350438557.0398,-1398726485.20218,-57012.6061644486,12510.4944598454,-1048.90108661021,1.68418823390468e+30,1.16703994077893e+24,131,38167887155.2743,0.141418770926444,2.38830136059946,0.0457178516172348,3.32924858274136,5.3749400267883,4,520.04,Kepler-176 e,0.187763571736991
5591715506.84746,-1996848134.59997,-33931514.3105994,10816.503134709,108498.328566717,-65.6364456412125,1.06777931712729e+30,2.1934392200445e+25,133,5881884380.48244,0.241393932326247,1.50956371177049,0.00606810160390586,1.57079632679497,4.9143019688929,1,571.03,Kepler-186 b,0.296048592163325
-6095060408.85053,5978732258.64445,-350715133.405191,-69443.8508855955,-62173.7571900297,3398.21737293089,1.06777931712729e+30,2.59992833616182e+25,133,8929723169.40053,0.0764166827824645,1.32852097870507,0.0567199819062005,3.17460336107407,0.908804754896139,2,571.01,Kepler-186 c,0.296048592163325
-4486691567.34654,-11760918645.1455,-2804642371.92119,71836.4128738082,-23189.0096466745,-5517.1301445626,1.06777931712729e+30,1.69876465136172e+24,133,13386948692.7778,0.0506225187938725,5.15391506373564,0.234041954916401,6.28252067029076,5.55682186833117,3,571.02,Kepler-186 d,0.296048592163325
16331731272.0018,9002701632.31005,723222988.024997,-28933.8513990201,54854.6456889036,4873.79781837697,1.06777931712729e+30,2.29886568091158e+25,133,18916401645.7711,0.0252384517414401,5.75636478979372,0.0867886062751886,0.0418088266915956,0.989213107041301,4,571.04,Kepler-186 e,0.296048592163325
-47456384370.0893,-43123389669.2794,-3730127688.9424,24425.5114395372,-21254.6031671337,-1822.11690333831,1.06777931712729e+30,3.8993132838307e+25,133,61046312380.0729,0.124497076204503,5.99471036230591,0.0859105685636968,6.27920672051424,4.39301582674499,5,571.05,Kepler-186 f,0.296048592163325
14166459191.0645,-2428637272.56444,-239809377.258802,3654.30053585379,97038.0525572004,-61.859884957962,2.10970922806713e+30,3.06643164757095e+25,131,13857840616.3079,0.136829697373104,1.80699074579253,0.0169263520037391,1.57079632679495,4.56771779673302,1,593.01,Kepler-616 b,0.123437093968206
-7569010638.51646,-40289937859.5944,8599257292.12817,55537.5113354223,-14395.8754737617,2451.16062304981,2.10970922806713e+30,6.66382940331606e+25,131,41103694884.5406,0.0774987361137767,2.63587621720816,0.208618866966279,3.09117180534345,1.74410561205771,2,593.03,,0.123437093968206
42596740628.3712,44975189696.1785,-14952507274.4222,-34043.7803764864,28864.4159521853,-9287.95361851069,2.10970922806713e+30,6.37571923523957e+25,131,60150533679.7768,0.0595891414039261,3.90829512600477,0.316709925170595,3.12626471185741,3.22166269984651,3,593.02,Kepler-616 c,0.123437093968206
83248090327.7772,-66945128708.254,-70709737949.3867,21465.8991874941,15617.9110833632,16534.2343226719,2.10970922806713e+30,3.48739884846655e+24,131,115399423895.414,0.152922307411071,1.61216630625682,0.813286561978775,6.28230493831906,4.01443611369732,4,593.04,,0.123437093968206
9871381661.37337,-3829419263.83196,-384448107.550882,55053.0546033997,112959.908407172,-2144.08108036086,2.61079002493133e+30,2.33731945660262e+25,131,10191598259.1579,0.092701683669678,3.81898012299689,0.0389260515281777,1.57079632679489,1.92825855774102,1,707.05,Kepler-33 b,6.50601272104305e-05
15424237948.2837,8373393567.67514,-1202449738.1251,-46758.5697562552,88202.5135689515,-10067.3250755813,2.61079002493133e+30,3.44356694814999e+25,131,17884021762.612,0.0233545916225482,5.97167857880592,0.120770169115742,3.0390653208714,0.778774087803656,2,707.04,Kepler-33 c,6.50601272104305e-05
-12208984856.5918,22530986582.5487,-3133947321.60354,-71754.0390981297,-36878.9925801381,4500.1255436018,2.61079002493133e+30,4.51150788189171e+25,131,25000066801.7837,0.0359045874453577,5.6175932852286,0.13472900137967,3.19224184293046,2.69994987357395,3,707.01,Kepler-33 d,6.50601272104305e-05
19558147022.0327,-24525570138.3555,-2082696028.11343,58605.9029738537,47023.4338509911,4692.43891299192,2.61079002493133e+30,4.06779259993088e+25,131,32164339951.0771,0.0236674180525587,5.69572574150448,0.0907627290164135,6.20315771766655,5.98527781633529,4,707.03,Kepler-33 e,6.50601272104305e-05
37551420001.6914,-249221215.545061,-305879118.817533,482.462597942712,68079.2356035908,8809.16020236177,2.61079002493133e+30,4.68445730156126e+25,131,38149116833.6287,0.0156245332486044,0.0317829462825108,0.128933017148396,0.0562298961251624,6.24544344884479,5,707.02,Kepler-33 f,6.50601272104305e-05
-4922297654.08047,-2544335852.51448,41754698.6992492,61773.6679541878,-123929.026886753,-524.01156415983,1.62453575808751e+30,2.95549439932573e+25,131,5432029728.36196,0.0248510974176663,1.09196677765185,0.00848256244502385,1.57079632679484,2.49757346348197,1,720.04,Kepler-221 b,0.000123819515338843
-8604683183.99546,-3221801439.87261,-39629141.3281788,32628.6966450393,-100523.171468841,2078.33554734632,1.62453575808751e+30,3.62035107042136e+25,131,8724571785.25372,0.069137955263149,1.00933422911816,0.020336023994005,3.71354373190389,2.40311284861247,2,720.01,Kepler-221 c,0.000123819515338843
-12512579360.6051,1520145787.48617,-499014674.477533,-16594.1497726609,-91115.9612236999,10195.5117333305,1.62453575808751e+30,4.66012142395293e+25,131,12741647481.6188,0.0553891072964105,1.57410775268958,0.118820424905957,3.35871794939696,1.33510196104782,3,720.02,Kepler-221 d,0.000123819515338843
18999042377.599,-2292476034.91407,-368908286.081737,5717.85132404156,74844.8135702188,-2046.71366408964,1.62453575808751e+30,1.00688083584851e+25,131,19052357158.8242,0.043516038986706,1.60057031735427,0.0340952486862336,2.42086068545864,4.64925772743848,4,720.03,Kepler-221 e,0.000123819515338843
5434720302.43759,-1812746248.55517,-60375772.294137,16979.6378820637,111819.617957847,-188.631372610728,1.15526961499246e+30,3.28856505521717e+25,131,5459083647.36259,0.177232550599956,1.69898190375819,0.0111088124764833,1.57079632679487,4.59942055616143,1,812.01,Kepler-235 b,0.607210814304926
-9120246530.72626,3467891961.52294,1119004776.28086,-40762.1620847601,-74997.0692020066,-20184.1626442027,1.15526961499246e+30,4.14473491518553e+25,131,9627908187.88276,0.105333687451292,0.898825727682484,0.271908639722765,0.0605516127511048,1.65923465981892,2,812.04,Kepler-235 c,0.607210814304926
6583897838.49654,18294299080.8748,2691579698.00959,-55686.7496916757,21740.482745081,2954.18909263067,1.15526961499246e+30,4.11766150148709e+25,131,18039387630.1404,0.0941001605551585,4.69776296284605,0.144772509948552,6.25678572236338,2.74900577484578,3,812.02,Kepler-235 d,0.607210814304926
2686712179.16779,33030050619.1346,-413772159.094544,-46915.7899265868,873.998295378094,-141.313168443933,1.15526961499246e+30,4.32709648367547e+25,131,31454984925.5307,0.0822471925018524,3.83146823410204,0.0130504000897951,3.35581307805447,4.06455250482044,4,812.03,Kepler-235 e,0.607210814304926
4968055779.69699,-1544086489.75852,-216575456.449898,46298.4370207414,172158.3673812,-2018.31573060473,2.49943873673929e+30,3.76698759718999e+25,131,5166346298.21584,0.0389102458048999,1.51125295389638,0.0435660203447595,1.5707963267949,4.54693746929982,1,834.04,Kepler-238 b,0.0636573536978003
-10327898588.0554,-3410647783.44521,-262156872.172086,36738.7985359946,-116588.281659515,-1944.46019627052,2.49943873673929e+30,3.15829935239504e+25,131,10611801368.3763,0.0288957845053159,0.813707490366768,0.0286912977813301,5.60513412572463,2.61907169242939,2,834.03,Kepler-238 c,0.0636573536978003
-13929545323.2626,10119108732.7358,-843126990.54544,-62116.4131404474,-77691.1273173321,5356.99044594928,2.49943873673929e+30,4.33461974066627e+25,131,17686036443.3137,0.0502723500377439,1.42564170925659,0.0743869505599612,3.23030555569951,0.998914634657235,3,834.02,Kepler-238 d,0.0636573536978003
-16188205691.77,19895933712.0411,492580474.978926,-65025.9677499306,-48684.438345272,-837.114573682412,2.49943873673929e+30,4.27427016051432e+26,131,26037028847.3492,0.042725541544777,0.993582252038938,0.0221720711502123,0.159355156686203,1.1795650304228,4,834.01,Kepler-238 e,0.0636573536978003
30953236877.8106,21690880197.2294,-493060245.314631,-42037.1995329411,56517.3292801815,876.632728018813,2.49943873673929e+30,1.00252457326433e+26,131,43166886288.3232,0.127489469064626,0.864509733623235,0.0177784289812014,1.43495801587041,6.08825858497964,5,834.05,Kepler-238 f,0.0636573536978003
10242960560.8345,-2830450720.54423,-84564066.0385426,33242.6107065132,92027.5881091376,-274.445099186312,1.68617664976525e+30,9.52839877051307e+24,133,9697119506.62305,0.122760225995845,3.472726032577,0.00825563511239235,1.57079632679496,2.39089075013753,1,841.03,,0.00692815718170423
-11043829601.4937,12761726885.9075,-3819905868.43682,-62048.2013125609,-48902.6684472947,13699.0165197962,1.68617664976525e+30,7.43992442024074e+25,133,17106543568.2712,0.0131705217920887,5.90432914529299,0.283806201420983,3.17243591921717,2.6304147132418,2,841.01,Kepler-27 b,0.00692815718170423
-20255420025.3323,18687174082.1204,-3385116556.46145,-44876.4349845165,-44110.0886163341,7816.52729508925,1.68617664976525e+30,6.58163243808374e+25,133,27544293085.0523,0.034042712393129,0.546094177929604,0.177243483817701,3.15206479334058,1.77643600863805,3,841.02,Kepler-27 c,0.00692815718170423
-93667723137.3291,49001886735.5478,17037025980.3608,-15011.0750329935,-28400.8806156605,-9835.16743832358,1.68617664976525e+30,2.91894566070413e+24,133,115614704030.061,0.0852032009725399,3.20191438070641,0.333640894187105,0.00163535097508316,5.80380049100732,4,841.04,,0.00692815718170423
-67545250719.4409,128038429049.03,82164539386.6108,-23031.2507174539,-11176.9573743831,-7216.96298389272,1.68617664976525e+30,6.37190689991131e+24,133,174546972334.448,0.115406251282094,3.2541181710894,0.571106930167699,6.28079057613113,5.23146625315868,5,841.05,,0.00692815718170423
4661898157.52602,-2156463960.42792,-13499533.3892181,65924.9809755789,144004.598091914,-190.900026510879,1.68021140218353e+30,1.93511996335287e+25,132,6035165216.6965,0.148952780301918,5.8802968852854,0.00289570797154967,1.57079632679462,6.26094018472105,1,869.04,Kepler-245 e,0.791342479059969
-6980299888.15494,9129758009.67243,1772305636.69898,-74416.5455156565,-55455.9041424508,-9555.85404153396,1.68021140218353e+30,5.99173122970885e+25,132,10595893310.5332,0.0974995967483438,5.32492109271255,0.184377535672447,0.0555452430934774,3.18068565225035,2,869.01,Kepler-245 b,0.791342479059969
-1301606559.73938,-17612871450.3434,-3566940066.99323,79911.9701049072,-5728.19552342392,-3152.02180398643,1.68021140218353e+30,8.5462926177222e+25,132,18628939371.2165,0.0332989550030015,4.46730741470156,0.203014339317906,0.120747321150259,0.163882757644197,3,869.03,Kepler-245 c,0.791342479059969
24406602731.3707,18490135059.8607,2420553473.45167,-40229.5491495469,44253.783992382,5340.65069524275,1.68021140218353e+30,3.12021061090746e+25,132,30335115093.7309,0.0826507680252871,2.45641528730457,0.124293920846034,6.24645005213469,4.64188224126303,4,869.02,Kepler-245 d,0.791342479059969
9353124268.09473,-9853399478.97998,-203678099.668401,90046.1192662793,62381.7537965003,-1960.88728525007,2.36820328994152e+30,1.42537927892773e+25,131,14034182745.2626,0.15632192245064,3.95007096155552,0.021773036180648,1.57079632679492,1.21257153090365,1,935.04,,0.636390694256892
-12843304607.7665,-18917310865.4131,-4984241177.57831,70329.2413301878,-41862.7649301954,-9404.05429495527,2.36820328994152e+30,3.62251820226142e+25,131,23516661652.795,0.0337854227744234,5.58899163244448,0.247644729988053,6.2180250075408,4.890528954936,2,935.01,Kepler-31 b,0.636390694256892
3532408550.95027,-36848251442.467,204155008.172544,65755.1342622541,6519.13607993098,-807.261386903233,2.36820328994152e+30,5.38547700898983e+25,131,37877608204.9983,0.022941835549596,4.95625178534487,0.0133870045291931,2.09096396937169,6.1415275519678,3,935.02,Kepler-31 c,0.636390694256892
53569785592.8743,-14472396268.3378,-6666567911.47188,18422.8192071058,47326.9852632186,22276.2727435737,2.36820328994152e+30,4.29998407359696e+25,131,61245299273.1531,0.10040219406464,5.42834205054108,0.439146970087256,6.27795610735224,0.464216414137167,4,935.03,Kepler-31 d,0.636390694256892
-6923129227.61981,3354541919.50309,102970601.389457,-71276.5620327058,-109686.813419266,1060.1261678317,1.9327402164762e+30,4.35973482652784e+25,131,7855741743.44809,0.126477619973288,1.15701010907953,0.0148723223282569,1.57079632679487,1.28220722772,1,1336.04,,0.00801339728250854
-13102723620.2675,-6237937896.59131,-44244062.8115315,26919.787955113,-87227.677817827,662.816431622248,1.9327402164762e+30,2.50845757404551e+25,131,13658577907.2022,0.157125184338531,1.46577955363848,0.00835860256764856,3.95927999230409,1.83553979449067,2,1336.01,Kepler-58 b,0.00801339728250854
17345564888.2682,-6712086112.15351,-241400426.752804,25001.3114707516,78153.3078769079,1944.523764643,1.9327402164762e+30,1.83881290564088e+25,131,18083229405.4042,0.0663166840671936,1.70645005203138,0.0263733008048439,0.145193824841625,4.32623240304969,3,1336.02,Kepler-58 c,0.00801339728250854
28126234498.3208,-7338476366.19642,-769131244.487538,13780.786301435,69204.7305984076,9820.98294670504,1.9327402164762e+30,1.96918808607335e+25,131,33974677252.258,0.156524559343368,0.209848254907519,0.139470026764811,6.21758296344258,5.94355951816824,4,1336.03,Kepler-58 d,0.00801339728250854
1172164821.29709,-7326857009.99943,-20345222.5307145,141293.673920344,16059.5301145868,-2452.42920267143,2.13555863425457e+30,3.58642529266004e+25,134,7835422629.90907,0.0698105130938297,4.11587667984748,0.0173552212407557,1.57079632679498,0.663039768834761,1,1589.04,Kepler-84 d,0.00431591984272582
-12548311045.1222,844068571.054075,106757106.077769,-3768.74558097577,-106868.706148858,3680.78104961547,2.13555863425457e+30,4.59638217277909e+25,134,12706839712.7355,0.0332029841702547,4.36461134504729,0.0357169243559993,2.83457564767281,5.05650708237484,2,1589.01,Kepler-84 b,0.00431591984272582
15286949663.9747,-5317452431.35554,-738433995.706814,33659.9139126307,88035.7121175142,7853.64342058881,2.13555863425457e+30,6.41993338032283e+25,134,16478573483.562,0.031371682364923,4.91300864755518,0.0959585663541928,0.159065446759941,0.980244326273281,3,1589.02,Kepler-84 c,0.00431591984272582
-11537974338.0926,-27930077815.5623,-3778333118.1156,56987.4963772528,-29342.6515803756,-5103.12706016391,2.13555863425457e+30,7.526350131482e+25,134,27274525948.4082,0.14849452912855,1.76380192450243,0.142036184976803,0.11497108507545,2.38187923217563,4,1589.03,Kepler-84 e,0.00431591984272582
-36131745112.9006,-3502928175.87658,-493059875.40981,-3148.29739494569,-63720.0419752221,-142.158141958492,2.13555863425457e+30,4.98205472991095e+25,134,37687117267.2953,0.149971552744364,1.76586167230338,0.0135840398223847,4.82779059699838,1.17824845056515,5,1589.05,Kepler-84 f,0.00431591984272582
151460987.436621,-6145535177.35779,-3621575.91127104,151005.621094483,10920.9966073144,-3610.68766999447,2.06994091085569e+30,3.24066851636585e+25,353,6276186141.9888,0.0517425032173042,5.94807318183679,0.0239063934361276,1.57079632679491,5.16766429522526,1,1860.03,,0.00849459081569946
9143779173.70465,-3418346045.25677,330019607.531447,46014.7694362285,112033.589156659,10.0530393082426,2.06994091085569e+30,2.72343582426495e+25,353,10143480023.1374,0.0489190051344488,5.18208281943121,0.033808896740437,4.32512713031138,0.67887623650781,2,1860.01,Kepler-416 b,0.00849459081569946
-13212661611.0363,10345326591.0046,-349295789.90049,-54094.257685886,-68948.0821813083,654.267561846389,2.06994091085569e+30,5.03816555685658e+25,353,15731989682.1159,0.0669128481965462,5.63030007207136,0.0221166828811799,3.70286310049946,3.12850401421698,3,1860.02,Kepler-416 c,0.00849459081569946
-3836516358.13514,26837501727.5972,-1062900965.35105,-68667.2095222405,671.231063220924,-272.358744325413,2.06994091085569e+30,2.02291197723237e+25,353,25263697080.6861,0.167950381594942,5.8232251953676,0.0392365053443638,3.2330222639041,1.87572447252245,4,1860.04,,0.00849459081569946
14921179787.6044,-4184002034.99697,-127781989.725812,34885.4204011597,94438.1671667294,-298.75174046129,2.59289428218618e+30,3.78061984335136e+25,122,14186811775.3659,0.122232988889905,3.50557346414619,0.00856359000396434,1.57079632679497,2.347418838862,1,1930.04,Kepler-338 e,0.984115590561168
11633030926.5772,-15459174959.4167,594159676.998133,79523.0744992955,46052.7108071914,29.2108523948117,2.59289428218618e+30,3.38236156164052e+25,122,18339028558.0575,0.131892319038934,3.23576633431105,0.0308869433714878,3.67679952246013,1.88521443399802,2,1930.01,Kepler-338 b,0.984115590561168
-21954177137.1454,4144310899.64796,1089466370.40913,-25068.1624759321,-89753.2611195665,-18491.3823474828,2.59289428218618e+30,3.60147108240038e+25,122,26841207216.8604,0.182094810524857,2.45432126925766,0.206150114738387,0.0487736375992164,0.341589333836272,3,1930.02,Kepler-338 c,0.984115590561168
-23751246381.6558,-30946206917.7727,8534876913.96107,43672.9476398454,-47443.828809628,14024.0791408379,2.59289428218618e+30,3.59648557260826e+25,122,40128782780.8557,0.208996823545854,2.31848272364339,0.277675558284972,3.18274746140043,1.33849389195105,4,1930.03,Kepler-338 d,0.984115590561168
8619729442.04292,-2894912419.07923,-78479112.1878556,36941.4684521107,117275.373211258,-336.33696585615,2.09579031704313e+30,2.13449788107315e+25,132,8939412063.77382,0.0255017632589055,2.00592093239519,0.00910433956794774,1.57079632679493,3.99075620793747,1,1952.03,Kepler-341 b,3.01768511481814e-06
-8466188402.24566,-9359904057.94796,357863079.572207,78742.137210027,-64986.4130673414,2312.93371787796,2.09579031704313e+30,2.96776997073269e+25,132,11926131586.2114,0.0736734027164368,0.229646464837105,0.0371080761816238,3.10795001681694,3.83567404481796,2,1952.01,Kepler-341 c,3.01768511481814e-06
-22662060830.8393,-17057612728.0342,-2960700436.10107,40720.4632702309,-54419.3594722827,-7667.30847883773,2.09579031704313e+30,2.28226260434607e+25,132,27259486478.6801,0.0483796915041368,0.939557434444975,0.152287002930646,6.18048445352681,2.82454549229498,3,1952.02,Kepler-341 d,3.01768511481814e-06
-19268052880.8312,-32388310504.583,-6798009164.72539,52211.3989366339,-26323.1737309417,-5484.59820088102,2.09579031704313e+30,3.53333987451219e+25,132,36271354290.4678,0.0759672712328878,0.347504281260036,0.206549285701493,6.28034494307238,3.93938420071502,4,1952.04,Kepler-341 e,3.01768511481814e-06
-8587503653.98966,8014574244.66453,61704842.9846219,-70850.3287007281,-73701.6917070239,509.089554314984,1.84524991861103e+30,2.63068566126984e+25,134,11710090517.0536,0.0151227519168977,0.59752269554771,0.007185298959668,1.57079632679497,1.76360690384707,1,2038.01,Kepler-85 b,0.174198988056907
-11985530208.8807,-9699279156.56037,-338016742.878388,56285.3481162368,-69303.524780622,-610.663939730921,1.84524991861103e+30,3.33708959990051e+25,134,15394261938.1433,0.00242065874402772,6.2406982688649,0.0229725300415401,5.69676801163021,3.86771754929364,2,2038.02,Kepler-85 c,0.174198988056907
18082830740.0824,-6803238370.02874,-245375571.306785,25962.4786321568,75934.2436583514,2775.2023570527,1.84524991861103e+30,1.88400957144768e+24,134,19548052043.807,0.0329115234135819,0.882415481922726,0.036476901174893,6.27880095180329,5.10251199087531,3,2038.03,Kepler-85 d,0.174198988056907
-4389165143.04203,24413563597.6596,1330556209.71756,-68985.9409178819,-11903.9695164412,-227.502854406139,1.84524991861103e+30,2.07362623675281e+25,134,24557663860.2425,0.0133924464372863,5.41814088154532,0.0537113933614329,0.110390461131956,2.60001581086956,4,2038.04,Kepler-85 e,0.174198988056907


==> MRT/MRT1a.txt <==
Table 1 - physical and orbital properties results
------------------------------------------------------------------------------------------------------------------------------------------------------
   Bytes       Format   Units         Label         Explanations
------------------------------------------------------------------------------------------------------------------------------------------------------
   1-   3       I3      ---           Adopted       Adopted solution
   4-   6       I3      ---           id            
   7-  20       A14     ---           KeplerName    kepler name
  21-  29       F9.2    ---           KOI           KOI
  30-  41       F12.8   day           P             mean orbital period
  42-  48       F7.2    ppm           mu            planet-to-star mass ratio
  49-  55       F7.2    ppm           mu_ErrPos     
  56-  62       F7.2    ppm           mu_ErrNeg     
  63-  69       F7.3    EarthMass     mp            absolute planet mass; derived from mu and literature stellar mass
  70-  77       F8.3    EarthMass     mp_ErrPos     
  78-  85       F8.3    EarthMass     mp_ErrNeg     
  86-  93       F8.4    g cm^-3       rho_p         absolute planet density; derived from RhoRel and literature stellar density
  94- 102       F9.4    g cm^-3       rho_p_ErrPos  
 103- 111       F9.4    g cm^-3       rho_p_ErrNeg  
 112- 118       F7.3    EarthRadii    Rp            absolute planet radius; derived from ror and literature stellar radius
 119- 126       F8.3    EarthRadii    Rp_ErrPos     
 127- 134       F8.3    EarthRadii    Rp_ErrNeg     
 135- 144       F10.5   ---           dex           eccentricity difference to preceding planet; x is pointing at the observer
 145- 154       F10.5   ---           dex_ErrPos    
 155- 164       F10.5   ---           dex_ErrNeg    
 165- 174       F10.5   ---           dey           eccentricity difference to preceding planet; y is the direction perpendicular to the line of sight pointing with the planets motion along transit
 175- 184       F10.5   ---           dey_ErrPos    
 185- 194       F10.5   ---           dey_ErrNeg    
 195- 202       F8.2    deg           Ix            Ix=I*cos(Omega) is the inclination component corresponding to the inclination around to the line of sight ("roll angle")
 203- 209       F7.2    deg           Ix_ErrPos     
 210- 216       F7.2    deg           Ix_ErrNeg     
 217- 225       F9.4    deg           Iy            Iy=I*sin(Omega) is the inclination component corresponding to the inclination relative to the line of sight
 226- 234       F9.4    deg           Iy_ErrPos     
 235- 243       F9.4    deg           Iy_ErrNeg     
------------------------------------------------------------------------------------------------------------------------------------------------------
Note (1): This table includes systems of four or more planets. The results for systems of two or three transiting planet are given in https://ui.adsabs.harvard.edu/abs/2022AJ....163...91J/abstract in the same format.
------------------------------------------------------------------------------------------------------------------------------------------------------

Author address:
Yair Judkovsky    <yair.judkovsky@weizmann.ac.il>

======================================================================================================================================================
1  1  Kepler-79 b   152.03   13.484578   17.8   +1.3   -1.5   7.66   +0.62   -0.73   1.08    +0.12    -0.13    3.381  +0.090  -0.090  0.0088    +0.0024   -0.0020   0.0161    +0.0029   -0.0025   0       +0     -0     0.869    +0.087   -0.106   
1  1  Kepler-79 c   152.02   27.402223   19.5   +1.1   -1.3   8.40   +0.55   -0.65   0.881   +0.089   -0.098   3.73   +0.10   -0.10   -0.0256   +0.0039   -0.0049   -0.0047   +0.0043   -0.0039   7.2     +2.3   -1.8   -0.402   +0.048   -0.043   
1  1  Kepler-79 d   152.01   52.090866   21.9   +1.1   -1.1   9.43   +0.57   -0.60   0.138   +0.013   -0.013   7.20   +0.19   -0.19   0.0592    +0.0051   -0.0053   -0.0445   +0.0071   -0.0072   -6.5    +2.8   -2.6   0.015    +0.030   -0.031   
1  1  Kepler-79 e   152.04   81.064506   5.63   +0.96  -0.73  2.43   +0.42   -0.33   0.243   +0.055   -0.044   3.79   +0.15   -0.15   -0.0383   +0.0068   -0.0052   0.0076    +0.0031   -0.0034   -5.8    +2.3   -2.3   -0.885   +0.011   -0.011   
0  1  Kepler-11 b   157.06   10.304027   5.07   +0.49  -0.55  1.80   +0.19   -0.22   1.50    +0.19    -0.21    1.876  +0.039  -0.037  0.0072    +0.0043   -0.0045   -0.0379   +0.0070   -0.0066   0       +0     -0     0.479    +0.081   -0.068   
0  1  Kepler-11 c   157.01   13.02494    6.53   +0.67  -0.75  2.32   +0.26   -0.30   0.491   +0.066   -0.075   2.957  +0.062  -0.059  -0.0251   +0.0031   -0.0036   0.0191    +0.0026   -0.0022   -3.92   +0.86  -0.84  -0.59    +0.14    -0.14    
0  1  Kepler-11 d   157.02   22.687125   19.34  +0.82  -0.83  6.88   +0.44   -0.51   1.039   +0.095   -0.107   3.309  +0.069  -0.066  0.0381    +0.0075   -0.0068   0.0017    +0.0057   -0.0059   -5.50   +0.98  -1.01  -0.021   +0.056   -0.054   
0  1  Kepler-11 e   157.03   31.995535   27.65  +0.98  -0.88  9.83   +0.59   -0.67   0.646   +0.058   -0.064   4.368  +0.091  -0.087  -0.0121   +0.0010   -0.0010   0.0161    +0.0014   -0.0013   -2.84   +0.88  -0.87  1.0868   +0.0076  -0.0067  
0  1  Kepler-11 f   157.04   46.685653   5.69   +0.47  -0.47  2.02   +0.19   -0.21   0.648   +0.077   -0.082   2.575  +0.054  -0.051  0.0073    +0.0015   -0.0014   -0.0204   +0.0016   -0.0017   4.8     +1.7   -1.6   0.493    +0.025   -0.024   
0  1  Kepler-11 g   157.05   118.3788    68.2   +1.1   -1.2   24.3   +1.2    -1.5    3.06    +0.26    -0.30    3.512  +0.076  -0.073  -0.0181   +0.0037   -0.0035   -0.0399   +0.0095   -0.0089   4.3     +2.1   -2.5   -0.033   +0.033   -0.034   
0  2  Kepler-11 b   157.06   10.304009   5.37   +0.39  -0.40  1.91   +0.17   -0.18   1.64    +0.19    -0.20    1.853  +0.041  -0.039  0.0260    +0.0048   -0.0050   -0.0209   +0.0073   -0.0076   0       +0     -0     0.446    +0.096   -0.086   
0  2  Kepler-11 c   157.01   13.024943   8.23   +0.89  -0.85  2.93   +0.35   -0.35   0.614   +0.082   -0.085   2.967  +0.061  -0.059  -0.0192   +0.0023   -0.0024   0.0221    +0.0021   -0.0019   -3.59   +0.83  -0.78  -0.696   +0.088   -0.075   
0  2  Kepler-11 d   157.02   22.687127   19.79  +0.73  -0.72  7.03   +0.43   -0.50   1.063   +0.095   -0.107   3.309  +0.069  -0.066  0.0221    +0.0051   -0.0052   -0.0105   +0.0068   -0.0069   4.35    +0.81  -0.79  0.167    +0.042   -0.044   
0  2  Kepler-11 e   157.03   31.995569   31.3   +2.2   -2.2   11.14  +0.95   -1.03   0.731   +0.079   -0.086   4.371  +0.091  -0.087  -0.0140   +0.0012   -0.0011   0.01085   +0.00077  -0.00082  3.30    +0.65  -0.64  1.1182   +0.0048  -0.0048  
0  2  Kepler-11 f   157.04   46.685733   7.11   +0.43  -0.42  2.53   +0.20   -0.21   0.813   +0.081   -0.089   2.572  +0.053  -0.051  0.0082    +0.0019   -0.0020   -0.0190   +0.0017   -0.0017   -4.7    +1.3   -1.3   -0.537   +0.018   -0.019   
0  2  Kepler-11 g   157.05   118.37864   68.53  +0.79  -0.78  24.4   +1.2    -1.5    3.12    +0.26    -0.29    3.496  +0.073  -0.069  -0.0172   +0.0055   -0.0052   0.0015    +0.0077   -0.0089   5.5     +1.6   -1.4   -0.077   +0.018   -0.017   
1  3  Kepler-11 b   157.06   10.304002   4.39   +0.20  -0.19  1.56   +0.11   -0.12   1.29    +0.12    -0.13    1.879  +0.040  -0.038  -0.0043   +0.0044   -0.0039   -0.0169   +0.0058   -0.0066   0       +0     -0     0.775    +0.047   -0.048   
1  3  Kepler-11 c   157.01   13.024942   6.47   +0.53  -0.52  2.30   +0.22   -0.23   0.471   +0.055   -0.059   2.990  +0.062  -0.059  -0.0230   +0.0016   -0.0015   0.0242    +0.0016   -0.0016   -1.85   +0.51  -0.53  -0.847   +0.033   -0.032   
1  3  Kepler-11 d   157.02   22.687158   19.67  +0.82  -0.86  6.99   +0.45   -0.52   1.052   +0.096   -0.109   3.314  +0.068  -0.065  0.0446    +0.0027   -0.0029   -0.0140   +0.0035   -0.0032   5.04    +0.49  -0.52  0.068    +0.063   -0.070   
1  3  Kepler-11 e   157.03   31.995542   35.0   +1.6   -1.5   12.46  +0.82   -0.93   0.817   +0.075   -0.083   4.371  +0.090  -0.086  -0.01102  +0.00095  -0.00104  0.01086   +0.00095  -0.00087  4.29    +0.41  -0.43  -1.0964  +0.0074  -0.0087  
1  3  Kepler-11 f   157.04   46.685776   6.50   +0.72  -0.69  2.31   +0.28   -0.28   0.712   +0.095   -0.098   2.610  +0.055  -0.053  0.00361   +0.00081  -0.00083  -0.01701  +0.00094  -0.00095  11.4    +1.0   -1.0   0.543    +0.019   -0.017   
1  3  Kepler-11 g   157.05   118.37853   69.0   +1.9   -1.7   24.5   +1.4    -1.6    3.12    +0.27    -0.30    3.503  +0.073  -0.069  -0.0083   +0.0031   -0.0031   0.001     +0.012    -0.013    -4.1    +2.0   -2.0   0.032    +0.019   -0.021   
1  1                191.03   0.70861982  12.9   +1.1   -1.2   4.15   +0.41   -0.43   11.5    +1.4     -1.5     1.252  +0.043  -0.038  -0.2961   +0.0089   -0.0085   -0.038    +0.047    -0.036    0       +0     -0     0.63     +0.31    -0.26    
1  1                191.02   2.4184078   19.75  +0.61  -0.62  6.34   +0.33   -0.38   1.80    +0.16    -0.18    2.676  +0.092  -0.081  -0.063    +0.025    -0.021    -0.126    +0.034    -0.039    -7.7    +4.0   -4.2   -3.705   +0.056   -0.061   
1  1  Kepler-487 b  191.01   15.358769   43.3   +1.1   -1.3   13.90  +0.67   -0.83   0.0496  +0.0042  -0.0047  11.50  +0.39   -0.34   0.253     +0.019    -0.024    -0.048    +0.019    -0.028    -8.7    +2.2   -2.6   0.931    +0.013   -0.011   
1  1  Kepler-487 c  191.04   38.651115   5.03   +0.74  -0.79  1.61   +0.25   -0.27   0.79    +0.14    -0.15    2.230  +0.078  -0.069  0.0742    +0.0035   -0.0047   0.166     +0.013    -0.011    -2.5    +2.7   -2.9   0.003    +0.064   -0.063   
1  1  Kepler-122 b  232.02   5.7661672   14.19  +0.25  -0.25  5.11   +0.35   -0.36   2.05    +0.26    -0.23    2.382  +0.072  -0.068  0.0160    +0.0071   -0.0086   0.0692    +0.0093   -0.0096   0       +0     -0     1.01     +0.22    -0.20    
1  1  Kepler-122 c  232.01   12.466005   25.17  +0.12  -0.12  9.07   +0.60   -0.61   0.241   +0.030   -0.027   5.89   +0.18   -0.17   0.0049    +0.0096   -0.0080   -0.0400   +0.0095   -0.0099   3.4     +1.8   -1.6   0.837    +0.067   -0.066   
1  1  Kepler-122 d  232.03   21.587462   14.62  +0.48  -0.47  5.27   +0.39   -0.39   2.37    +0.32    -0.28    2.292  +0.071  -0.068  0.0422    +0.0047   -0.0057   0.0192    +0.0049   -0.0050   -8.1    +1.4   -1.4   -1.514   +0.025   -0.027   
1  1  Kepler-122 e  232.04   37.99648    16.51  +0.41  -0.41  5.95   +0.42   -0.43   2.11    +0.27    -0.24    2.484  +0.076  -0.072  0.0314    +0.0069   -0.0067   0.0397    +0.0053   -0.0051   -0.2    +1.3   -1.3   -0.111   +0.055   -0.063   
1  1  Kepler-122 f  232.05   56.259041   68.4   +9.2   -8.7   24.7   +3.7    -3.5    11.9    +2.3     -2.1     2.240  +0.070  -0.066  -0.02869  +0.00100  -0.00098  -0.0126   +0.0015   -0.0015   -7.3    +1.1   -1.2   0.123    +0.051   -0.053   
0  1  Kepler-49 d   248.03   2.5765698   4.2    +1.0   -1.0   0.85   +0.21   -0.21   0.78    +0.20    -0.19    1.808  +0.056  -0.059  -0.050    +0.019    -0.021    0.5761    +0.0085   -0.0091   0       +0     -0     3.73     +0.31    -0.42    
0  1  Kepler-49 b   248.01   7.2038809   41.7   +3.1   -2.6   8.42   +0.65   -0.56   2.56    +0.28    -0.23    2.614  +0.081  -0.085  0.139     +0.018    -0.019    -0.465    +0.011    -0.012    -5.8    +3.4   -3.5   0.80     +0.15    -0.18    
0  1  Kepler-49 c   248.02   10.912735   27.4   +2.3   -2.0   5.53   +0.48   -0.42   2.17    +0.27    -0.22    2.398  +0.075  -0.079  -0.0166   +0.0017   -0.0012   -0.0151   +0.0013   -0.0011   -4.5    +3.4   -3.5   1.613    +0.064   -0.076   
0  1  Kepler-49 e   248.04   18.596055   49.8   +1.9   -2.0   10.05  +0.45   -0.47   7.33    +0.80    -0.70    1.952  +0.067  -0.070  -0.0434   +0.0056   -0.0049   -0.0590   +0.0061   -0.0053   -0.4    +3.5   -3.7   1.374    +0.028   -0.034   
1  2  Kepler-49 d   248.03   2.5765685   36.7   +2.4   -2.3   7.41   +0.51   -0.49   7.70    +0.81    -0.69    1.735  +0.054  -0.057  0.1889    +0.0059   -0.0063   -0.005    +0.028    -0.026    0       +0     -0     0.28     +0.10    -0.11    
1  2  Kepler-49 b   248.01   7.2038726   41.7   +1.5   -1.4   8.42   +0.36   -0.35   2.63    +0.24    -0.19    2.588  +0.080  -0.084  -0.1175   +0.0051   -0.0049   -0.099    +0.025    -0.026    29.5    +2.4   -2.8   -0.192   +0.091   -0.082   
1  2  Kepler-49 c   248.02   10.912736   29.12  +0.95  -0.92  5.88   +0.24   -0.23   2.29    +0.21    -0.17    2.407  +0.075  -0.079  -0.01127  +0.00099  -0.00100  0.0247    +0.0015   -0.0017   27.8    +2.2   -2.5   1.661    +0.024   -0.026   
1  2  Kepler-49 e   248.04   18.596087   39.5   +5.0   -5.8   8.0    +1.0    -1.2    7.2     +1.1     -1.2     1.820  +0.060  -0.062  0.0040    +0.0074   -0.0072   0.046     +0.014    -0.014    23.9    +3.0   -3.4   -1.313   +0.023   -0.023   
0  3  Kepler-49 d   248.03   2.5765703   15.3   +1.4   -1.2   3.09   +0.30   -0.26   3.23    +0.41    -0.34    1.731  +0.054  -0.056  0.0433    +0.0063   -0.0066   0.181     +0.027    -0.028    0       +0     -0     1.23     +0.21    -0.22    
0  3  Kepler-49 b   248.01   7.2038655   47.7   +3.1   -3.4   9.65   +0.67   -0.73   3.04    +0.32    -0.29    2.583  +0.080  -0.084  -0.0797   +0.0069   -0.0068   -0.198    +0.026    -0.026    -23.69  +0.71  -0.69  -0.03    +0.11    -0.10    
0  3  Kepler-49 c   248.02   10.912746   31.1   +2.4   -2.5   6.27   +0.50   -0.53   2.60    +0.29    -0.26    2.356  +0.073  -0.077  0.0085    +0.0011   -0.0010   0.0065    +0.0017   -0.0015   -23.27  +0.76  -0.73  1.186    +0.020   -0.019   
0  3  Kepler-49 e   248.04   18.596039   3.25   +0.83  -0.79  0.66   +0.17   -0.16   0.68    +0.19    -0.17    1.734  +0.057  -0.059  0.0926    +0.0077   -0.0069   0.0182    +0.0054   -0.0059   -31.32  +0.93  -1.00  -1.074   +0.030   -0.029   
1  1  Kepler-26 d   250.03   3.5439158   19.09  +0.68  -0.76  3.77   +0.17   -0.18   10.17   +1.34    -0.82    1.259  +0.043  -0.056  -0.105    +0.015    -0.015    0.019     +0.044    -0.051    0       +0     -0     1.114    +0.101   -0.099   
1  1  Kepler-26 b   250.01   12.282962   24.6   +1.1   -1.1   4.85   +0.25   -0.25   0.887   +0.121   -0.075   3.09   +0.10   -0.13   0.152     +0.011    -0.011    0.039     +0.043    -0.037    14.2    +1.1   -1.2   0.005    +0.080   -0.086   
1  1  Kepler-26 c   250.02   17.251239   32.4   +1.6   -1.5   6.39   +0.35   -0.34   1.22    +0.17    -0.11    3.04   +0.10   -0.13   0.0042    +0.0018   -0.0017   -0.0188   +0.0024   -0.0023   13.6    +1.1   -1.2   1.154    +0.022   -0.021   
1  1  Kepler-26 e   250.04   46.827591   25.1   +4.0   -4.4   4.95   +0.80   -0.88   1.38    +0.33    -0.30    2.68   +0.10   -0.13   0.159     +0.011    -0.011    0.004     +0.034    -0.032    -4.5    +2.0   -1.8   0.723    +0.016   -0.014   
1  1  Kepler-169 b  505.03   3.2505915   7.5    +1.7   -1.6   1.99   +0.45   -0.44   8.4     +2.0     -1.9     1.090  +0.022  -0.022  0.024     +0.010    -0.010    0.023     +0.028    -0.025    0       +0     -0     1.04     +0.24    -0.24    
1  1  Kepler-169 c  505.02   6.1954786   7.6    +1.4   -1.4   2.01   +0.37   -0.38   5.18    +0.96    -0.98    1.286  +0.026  -0.026  -0.027    +0.017    -0.017    -0.039    +0.022    -0.022    7.6     +1.8   -1.7   -0.42    +0.18    -0.18    
1  1  Kepler-169 d  505.04   8.3481787   13.5   +2.2   -2.2   3.55   +0.60   -0.62   9.8     +1.8     -1.8     1.255  +0.026  -0.026  -0.0201   +0.0037   -0.0037   -0.0157   +0.0054   -0.0056   -0.8    +1.9   -1.7   -1.07    +0.13    -0.12    
1  1  Kepler-169 e  505.01   13.767078   14.5   +2.3   -2.4   3.84   +0.62   -0.66   2.67    +0.45    -0.48    1.989  +0.037  -0.037  0.0194    +0.0081   -0.0078   -0.0293   +0.0099   -0.0103   -3.8    +2.0   -2.1   -1.097   +0.031   -0.031   
1  1  Kepler-169 f  505.05   87.091212   28.2   +6.5   -6.3   7.4    +1.7    -1.7    3.26    +0.80    -0.77    2.322  +0.045  -0.046  -0.005    +0.021    -0.017    -0.000    +0.028    -0.027    5.3     +3.7   -3.9   0.058    +0.052   -0.058   
0  2  Kepler-169 b  505.03   3.250589    21.1   +9.2   -7.1   5.6    +2.4    -1.9    21.8    +9.2     -7.3     1.119  +0.022  -0.022  -0.007    +0.012    -0.013    0.037     +0.061    -0.050    0       +0     -0     1.94     +0.13    -0.13    
0  2  Kepler-169 c  505.02   6.1954681   8.24   +0.67  -0.72  2.17   +0.19   -0.22   5.61    +0.55    -0.62    1.285  +0.024  -0.024  0.025     +0.012    -0.013    -0.042    +0.018    -0.019    10.2    +1.7   -1.7   -0.24    +0.15    -0.14    
0  2  Kepler-169 d  505.04   8.3481726   11.8   +1.5   -1.6   3.11   +0.40   -0.44   8.4     +1.2     -1.3     1.263  +0.024  -0.024  -0.0232   +0.0034   -0.0035   -0.022    +0.010    -0.011    0.8     +1.6   -1.5   0.774    +0.081   -0.072   
0  2  Kepler-169 e  505.01   13.767072   8.0    +3.0   -3.4   2.11   +0.80   -0.90   1.46    +0.56    -0.63    1.993  +0.036  -0.036  0.0164    +0.0060   -0.0066   -0.047    +0.010    -0.012    -5.2    +1.4   -1.4   -1.193   +0.028   -0.031   
0  2  Kepler-169 f  505.05   87.090417   40     +13    -11    10.6   +3.4    -2.9    4.6     +1.4     -1.3     2.330  +0.044  -0.045  -0.010    +0.013    -0.012    0.013     +0.042    -0.043    1.6     +3.2   -3.3   -0.157   +0.308   -0.050   
1  1  Kepler-176 b  520.02   5.4331176   32.7   +10.6  -9.3   9.2    +3.0    -2.7    21.4    +6.8     -6.4     1.333  +0.032  -0.031  -0.0147   +0.0071   -0.0070   0.041     +0.012    -0.012    0       +0     -0     1.172    +0.101   -0.096   
1  1  Kepler-176 c  520.01   12.759371   15.9   +1.2   -1.3   4.49   +0.38   -0.44   2.02    +0.20    -0.24    2.300  +0.047  -0.047  0.0234    +0.0072   -0.0070   -0.038    +0.012    -0.012    8.6     +2.3   -2.4   0.08     +0.13    -0.13    
1  1  Kepler-176 d  520.03   25.75283    16.5   +1.3   -1.3   4.64   +0.41   -0.44   1.76    +0.18    -0.20    2.433  +0.053  -0.054  -0.0053   +0.0051   -0.0054   0.0273    +0.0031   -0.0030   9.6     +1.5   -1.4   0.9852   +0.0081  -0.0077  
1  1  Kepler-176 e  520.04   51.165557   0.73   +0.16  -0.16  0.204  +0.046  -0.047  0.44    +0.11    -0.11    1.362  +0.044  -0.047  -0.104    +0.027    -0.023    0.060     +0.016    -0.016    -3.8    +2.2   -2.2   -0.497   +0.020   -0.020   
1  1  Kepler-186 b  571.03   3.8867849   19.8   +1.2   -1.2   3.53   +0.23   -0.24   10.56   +0.91    -0.88    1.219  +0.033  -0.035  0.0177    +0.0082   -0.0069   0.214     +0.049    -0.062    0       +0     -0     0.28     +0.16    -0.12    
1  1  Kepler-186 c  571.01   7.2673242   22.96  +0.93  -0.77  4.10   +0.19   -0.17   8.35    +0.62    -0.53    1.387  +0.037  -0.039  -0.0070   +0.0088   -0.0106   -0.162    +0.022    -0.021    -3.4    +2.3   -2.4   -0.037   +0.090   -0.082   
1  1  Kepler-186 d  571.02   13.342998   2.1    +1.5   -1.1   0.37   +0.26   -0.20   0.58    +0.41    -0.32    1.516  +0.041  -0.044  -0.0002   +0.0088   -0.0082   -0.108    +0.038    -0.031    9.5     +2.9   -3.5   -0.095   +0.104   -0.093   
1  1  Kepler-186 e  571.04   22.407792   22.34  +0.96  -0.94  3.99   +0.19   -0.19   7.95    +0.63    -0.56    1.396  +0.038  -0.040  0.0130    +0.0063   -0.0059   0.0169    +0.0104   -0.0095   3.6     +2.1   -2.2   0.182    +0.061   -0.066   
1  1  Kepler-186 f  571.05   129.94399   27.0   +9.1   -7.5   4.8    +1.6    -1.3    10.8    +4.0     -3.1     1.343  +0.039  -0.042  0.084     +0.012    -0.013    0.019     +0.048    -0.057    5.4     +5.4   -4.4   -0.030   +0.067   -0.057   
0  1  Kepler-616 b  593.01   9.9976006   12.9   +6.9   -7.8   4.5    +2.5    -2.8    1.60    +0.99    -1.78    2.50   +0.77   -0.26   -0.054    +0.040    -0.037    -0.007    +0.038    -0.032    0       +0     -0     1.09     +0.13    -0.15    
0  1                593.03   51.067319   19.9   +4.0   -4.2   7.0    +1.7    -1.7    2.22    +0.87    -2.13    2.60   +0.80   -0.27   0.028     +0.041    -0.042    0.053     +0.074    -0.064    0.3     +3.0   -2.8   -0.587   +0.026   -0.027   
0  1  Kepler-616 c  593.02   90.411911   30.1   +7.5   -7.5   10.6   +3.0    -3.0    1.46    +0.60    -1.41    3.43   +1.06   -0.36   0.061     +0.020    -0.021    0.008     +0.022    -0.026    0.3     +3.0   -2.9   0.209    +0.042   -0.051   
0  1                593.04   240.19292   8.7    +5.7   -4.9   3.1    +2.0    -1.8    0.86    +0.61    -0.93    2.71   +0.84   -0.28   -0.041    +0.027    -0.030    -0.15     +0.11     -0.12     -0.7    +10.1  -9.7   0.005    +0.034   -0.030   
1  2  Kepler-616 b  593.01   9.9975993   17.4   +3.5   -3.5   6.1    +1.5    -1.5    2.18    +0.85    -2.09    2.49   +0.77   -0.26   -0.020    +0.020    -0.020    0.025     +0.078    -0.081    0       +0     -0     0.988    +0.099   -0.112   
1  2                593.03   51.067389   19.2   +4.0   -2.8   6.8    +1.7    -1.3    2.06    +0.84    -1.96    2.63   +0.81   -0.27   -0.055    +0.026    -0.023    0.018     +0.058    -0.059    -4.9    +5.3   -4.9   0.596    +0.016   -0.016   
1  2  Kepler-616 c  593.02   90.411774   24.4   +5.4   -5.0   8.6    +2.2    -2.1    1.14    +0.45    -1.09    3.47   +1.07   -0.36   0.034     +0.010    -0.010    -0.072    +0.015    -0.015    -5.8    +5.6   -5.7   0.291    +0.016   -0.016   
1  2                593.04   240.19301   14.5   +7.2   -7.6   5.1    +2.6    -2.8    1.49    +0.89    -1.60    2.67   +0.83   -0.28   0.006     +0.027    -0.027    -0.045    +0.085    -0.070    1       +17    -12    -0.040   +0.040   -0.037   
1  1  Kepler-33 b   707.05   5.6681602   10.28  +0.49  -0.65  4.49   +0.28   -0.37   4.97    +0.51    -0.59    1.700  +0.052  -0.052  -0.017    +0.013    -0.017    -0.037    +0.014    -0.015    0       +0     -0     1.47     +0.36    -0.31    
1  1  Kepler-33 c   707.04   13.175544   13.13  +0.30  -0.31  5.74   +0.26   -0.33   1.67    +0.16    -0.18    2.655  +0.077  -0.074  0.050     +0.019    -0.020    0.022     +0.017    -0.018    -6.8    +2.7   -2.6   0.51     +0.22    -0.26    
1  1  Kepler-33 d   707.01   21.775723   17.28  +0.23  -0.22  7.55   +0.31   -0.41   0.447   +0.041   -0.048   4.51   +0.13   -0.12   -0.0016   +0.0067   -0.0070   -0.0163   +0.0123   -0.0100   -10.7   +3.0   -2.2   -0.40    +0.19    -0.14    
1  1  Kepler-33 e   707.03   31.784718   15.79  +0.44  -0.54  6.90   +0.33   -0.43   1.017   +0.099   -0.118   3.331  +0.098  -0.093  -0.0108   +0.0030   -0.0027   0.0153    +0.0052   -0.0051   1.9     +1.8   -1.7   -0.375   +0.070   -0.064   
1  1  Kepler-33 f   707.02   41.028411   17.66  +0.46  -0.54  7.72   +0.36   -0.47   0.823   +0.079   -0.093   3.71   +0.11   -0.10   -0.0024   +0.0023   -0.0020   0.0101    +0.0024   -0.0025   4.0     +1.8   -1.8   0.390    +0.059   -0.069   
0  2  Kepler-33 b   707.05   5.6681647   11.01  +0.23  -0.25  4.81   +0.21   -0.28   5.89    +0.58    -0.67    1.645  +0.050  -0.049  -0.0142   +0.0087   -0.0099   0.046     +0.017    -0.016    0       +0     -0     1.23     +0.29    -0.27    
0  2  Kepler-33 c   707.04   13.175506   14.76  +0.32  -0.52  6.45   +0.29   -0.41   1.79    +0.17    -0.20    2.693  +0.079  -0.075  0.0513    +0.0075   -0.0094   -0.114    +0.034    -0.021    1.7     +1.3   -1.3   0.39     +0.33    -0.34    
0  2  Kepler-33 d   707.01   21.775723   19.23  +0.34  -0.49  8.40   +0.36   -0.49   0.499   +0.046   -0.055   4.51   +0.13   -0.12   -0.0056   +0.0043   -0.0035   -0.0241   +0.0073   -0.0085   -8.9    +2.0   -1.5   -0.22    +0.14    -0.14    
0  2  Kepler-33 e   707.03   31.784747   15.02  +0.32  -0.37  6.56   +0.29   -0.38   0.944   +0.088   -0.104   3.358  +0.098  -0.093  -0.0126   +0.0024   -0.0028   0.0139    +0.0026   -0.0037   -11.9   +3.4   -2.3   -0.592   +0.053   -0.048   
0  2  Kepler-33 f   707.02   41.028303   15.01  +0.38  -0.30  6.56   +0.30   -0.37   0.708   +0.068   -0.078   3.69   +0.11   -0.10   0.0065    +0.0014   -0.0015   0.0174    +0.0014   -0.0020   -10.4   +3.8   -2.4   0.07     +0.13    -0.12    
0  3  Kepler-33 b   707.05   5.6681424   9.83   +0.34  -0.37  4.30   +0.22   -0.28   5.28    +0.54    -0.61    1.641  +0.054  -0.053  0.032     +0.011    -0.013    -0.041    +0.016    -0.016    0       +0     -0     0.45     +0.26    -0.20    
0  3  Kepler-33 c   707.04   13.17557    13.66  +0.25  -0.22  5.97   +0.26   -0.33   1.64    +0.15    -0.18    2.707  +0.080  -0.076  -0.0346   +0.0120   -0.0098   -0.043    +0.017    -0.017    1.5     +1.9   -2.1   -0.74    +0.18    -0.18    
0  3  Kepler-33 d   707.01   21.775733   17.77  +0.16  -0.15  7.76   +0.31   -0.41   0.466   +0.043   -0.050   4.49   +0.13   -0.12   0.0116    +0.0063   -0.0069   0.0036    +0.0083   -0.0078   3.1     +1.4   -1.6   0.20     +0.15    -0.17    
0  3  Kepler-33 e   707.03   31.784777   15.73  +0.42  -0.43  6.87   +0.32   -0.41   1.003   +0.096   -0.111   3.341  +0.098  -0.093  -0.0117   +0.0029   -0.0026   0.0166    +0.0045   -0.0044   -5.6    +2.5   -2.3   0.398    +0.063   -0.067   
0  3  Kepler-33 f   707.02   41.028183   16.92  +0.36  -0.36  7.40   +0.33   -0.42   0.773   +0.072   -0.084   3.74   +0.11   -0.10   0.0066    +0.0019   -0.0019   0.0165    +0.0020   -0.0023   -7.7    +2.6   -2.2   -0.179   +0.102   -0.089   
1  1  Kepler-221 b  720.04   2.7958964   17.4   +1.2   -1.2   4.73   +0.39   -0.42   6.84    +0.71    -0.75    1.558  +0.029  -0.029  0.0124    +0.0021   -0.0022   0.0191    +0.0039   -0.0035   0       +0     -0     0.51     +0.12    -0.13    
1  1  Kepler-221 c  720.01   5.6905878   24.5   +2.0   -2.3   6.67   +0.63   -0.74   1.54    +0.17    -0.19    2.872  +0.052  -0.052  0.0259    +0.0048   -0.0049   0.0314    +0.0070   -0.0065   -1.47   +0.80  -0.72  -0.695   +0.085   -0.081   
1  1  Kepler-221 d  720.02   10.041583   25.7   +2.2   -1.9   6.98   +0.67   -0.66   1.82    +0.21    -0.21    2.756  +0.050  -0.050  -0.0390   +0.0091   -0.0081   -0.0017   +0.0065   -0.0067   -6.28   +0.71  -0.68  -1.462   +0.018   -0.017   
1  1  Kepler-221 e  720.03   18.369806   7.0    +2.0   -2.0   1.90   +0.54   -0.55   0.37    +0.11    -0.11    3.030  +0.058  -0.058  -0.015    +0.018    -0.016    -0.022    +0.016    -0.014    -1.56   +0.70  -0.63  1.275    +0.016   -0.014   
1  1  Kepler-235 b  812.01   3.3402271   27.0   +3.4   -3.5   5.23   +0.69   -0.69   2.16    +0.31    -0.32    2.357  +0.085  -0.064  -0.011    +0.013    -0.014    0.098     +0.048    -0.049    0       +0     -0     0.64     +0.27    -0.24    
1  1  Kepler-235 c  812.04   7.8249816   27.2   +5.4   -5.5   5.3    +1.1    -1.1    10.8    +2.2     -2.3     1.381  +0.057  -0.047  0.087     +0.012    -0.014    -0.066    +0.022    -0.020    13.2    +2.9   -3.0   0.62     +0.37    -0.52    
1  1  Kepler-235 d  812.02   20.06038    39.5   +5.7   -6.0   7.6    +1.1    -1.2    3.38    +0.55    -0.57    2.306  +0.084  -0.065  -0.064    +0.021    -0.018    -0.161    +0.041    -0.029    4.2     +3.6   -3.7   -0.06    +0.13    -0.13    
1  1  Kepler-235 e  812.03   46.183756   36.2   +1.7   -1.9   7.00   +0.40   -0.43   4.06    +0.36    -0.38    2.106  +0.078  -0.061  -0.068    +0.014    -0.013    0.032     +0.028    -0.025    3.6     +3.1   -2.9   -0.101   +0.057   -0.045   
1  1  Kepler-238 b  834.04   2.0908169   12.8   +2.6   -2.5   5.4    +1.1    -1.1    5.9     +1.4     -1.4     1.692  +0.088  -0.086  0.014     +0.017    -0.016    0.037     +0.020    -0.019    0       +0     -0     2.26     +0.71    -0.75    
1  1  Kepler-238 c  834.03   6.1556119   13.03  +0.45  -0.51  5.45   +0.30   -0.46   1.58    +0.24    -0.22    2.64   +0.12   -0.12   0.012     +0.018    -0.018    0.011     +0.021    -0.025    1.3     +2.2   -2.1   -0.78    +0.67    -0.58    
1  1  Kepler-238 d  834.02   13.233555   17.07  +0.78  -0.84  7.14   +0.44   -0.64   0.85    +0.13    -0.12    3.55   +0.17   -0.16   -0.014    +0.015    -0.015    -0.001    +0.023    -0.021    -4.0    +3.1   -3.1   -0.28    +0.27    -0.25    
1  1  Kepler-238 e  834.01   23.653684   178    +48    -49    75     +20     -21     0.52    +0.16    -0.16    9.17   +0.42   -0.42   0.0143    +0.0098   -0.0098   -0.021    +0.015    -0.014    1.8     +1.5   -1.7   0.22     +0.13    -0.13    
1  1  Kepler-238 f  834.05   50.446793   37.4   +3.7   -3.7   15.6   +1.7    -1.9    2.72    +0.51    -0.46    3.13   +0.16   -0.16   0.054     +0.016    -0.018    0.032     +0.024    -0.027    2.4     +3.5   -3.3   1.057    +0.081   -0.083   
0  2  Kepler-238 b  834.04   2.0908049   23.7   +5.3   -5.1   9.9    +2.2    -2.3    10.6    +2.7     -2.6     1.708  +0.086  -0.085  0.012     +0.016    -0.015    0.023     +0.023    -0.022    0       +0     -0     4.19     +0.98    -1.00    
0  2  Kepler-238 c  834.03   6.1556024   14.93  +0.72  -0.70  6.25   +0.40   -0.55   1.79    +0.28    -0.25    2.65   +0.12   -0.12   0.034     +0.014    -0.015    0.020     +0.020    -0.021    -3.8    +3.0   -3.1   0.41     +0.76    -0.80    
0  2  Kepler-238 d  834.02   13.233517   19.45  +0.70  -0.71  8.14   +0.45   -0.68   0.98    +0.15    -0.13    3.53   +0.16   -0.16   -0.027    +0.014    -0.013    0.008     +0.020    -0.021    -1.9    +2.1   -2.1   0.07     +0.29    -0.28    
0  2  Kepler-238 e  834.01   23.653672   173    +30    -34    72     +13     -15     0.50    +0.11    -0.12    9.16   +0.42   -0.42   0.0213    +0.0062   -0.0059   -0.007    +0.012    -0.012    -3.6    +2.0   -2.0   -0.04    +0.11    -0.10    
0  2  Kepler-238 f  834.05   50.447091   30.2   +4.0   -3.8   12.6   +1.8    -1.8    2.19    +0.44    -0.41    3.14   +0.16   -0.16   0.0601    +0.0094   -0.0094   0.065     +0.014    -0.016    -10.7   +3.2   -3.4   0.987    +0.061   -0.061   
0  3  Kepler-238 b  834.04   2.0908168   3.4    +1.8   -1.6   1.44   +0.74   -0.67   1.54    +0.82    -0.74    1.708  +0.089  -0.088  -0.030    +0.021    -0.020    -0.020    +0.018    -0.016    0       +0     -0     3.63     +0.59    -0.60    
0  3  Kepler-238 c  834.03   6.1556089   16.03  +0.82  -0.79  6.71   +0.44   -0.60   1.87    +0.30    -0.27    2.68   +0.13   -0.13   0.014     +0.015    -0.015    0.067     +0.016    -0.019    -12.2   +6.2   -6.0   1.24     +0.49    -0.57    
0  3  Kepler-238 d  834.02   13.233546   16.61  +0.66  -0.60  6.95   +0.40   -0.58   0.83    +0.13    -0.11    3.55   +0.17   -0.16   -0.001    +0.018    -0.018    -0.027    +0.018    -0.019    10.6    +2.4   -2.9   0.37     +0.24    -0.25    
0  3  Kepler-238 e  834.01   23.65367    152    +30    -29    64     +13     -13     0.44    +0.11    -0.10    9.17   +0.42   -0.42   0.0164    +0.0074   -0.0077   -0.044    +0.011    -0.010    1.4     +1.9   -1.9   -0.296   +0.110   -0.097   
0  3  Kepler-238 f  834.05   50.447093   32.6   +2.5   -3.1   13.6   +1.2    -1.7    2.33    +0.40    -0.40    3.15   +0.16   -0.16   -0.010    +0.013    -0.014    -0.059    +0.018    -0.017    3.8     +3.3   -3.0   -0.999   +0.062   -0.057   
0  4  Kepler-238 b  834.04   2.0908199   12.8   +2.7   -2.8   5.4    +1.2    -1.2    5.8     +1.6     -1.6     1.706  +0.088  -0.087  0.040     +0.023    -0.023    0.045     +0.026    -0.027    0       +0     -0     3.08     +0.83    -0.83    
0  4  Kepler-238 c  834.03   6.1556001   12.44  +0.62  -0.61  5.21   +0.34   -0.47   1.45    +0.22    -0.20    2.67   +0.13   -0.12   -0.030    +0.019    -0.018    0.001     +0.030    -0.033    -4.2    +2.8   -2.9   1.29     +0.78    -1.46    
0  4  Kepler-238 d  834.02   13.233539   16.49  +0.97  -1.02  6.90   +0.50   -0.67   0.83    +0.13    -0.12    3.53   +0.16   -0.16   0.004     +0.019    -0.019    0.003     +0.026    -0.023    1.1     +3.2   -3.3   -0.42    +0.28    -0.26    
0  4  Kepler-238 e  834.01   23.653691   163    +42    -45    68     +18     -19     0.47    +0.14    -0.14    9.16   +0.42   -0.42   0.0180    +0.0100   -0.0093   -0.020    +0.017    -0.018    4.8     +1.9   -1.9   0.22     +0.12    -0.13    
0  4  Kepler-238 f  834.05   50.447038   29.9   +3.2   -3.1   12.5   +1.4    -1.6    2.12    +0.50    -0.43    3.16   +0.17   -0.17   0.045     +0.019    -0.019    0.043     +0.022    -0.025    -5.0    +4.1   -3.3   0.986    +0.069   -0.067   
0  5  Kepler-238 b  834.04   2.0908108   14.2   +3.3   -3.3   6.0    +1.4    -1.5    6.6     +1.9     -1.8     1.686  +0.082  -0.082  0.052     +0.021    -0.020    0.069     +0.026    -0.028    0       +0     -0     1.48     +0.60    -0.53    
0  5  Kepler-238 c  834.03   6.1556066   13.83  +0.34  -0.35  5.79   +0.28   -0.46   1.69    +0.25    -0.23    2.63   +0.12   -0.12   -0.021    +0.022    -0.021    0.016     +0.025    -0.025    1.6     +2.2   -2.1   -0.3     +1.2     -1.2     
0  5  Kepler-238 d  834.02   13.233516   16.28  +0.50  -0.48  6.81   +0.35   -0.55   0.83    +0.12    -0.11    3.53   +0.17   -0.16   -0.019    +0.017    -0.017    -0.049    +0.026    -0.023    0.2     +2.0   -2.2   0.24     +0.32    -0.35    
0  5  Kepler-238 e  834.01   23.653671   161    +25    -26    67     +11     -12     0.469   +0.099   -0.098   9.16   +0.42   -0.42   0.0220    +0.0064   -0.0060   0.002     +0.014    -0.015    -2.8    +2.7   -2.7   -0.146   +0.100   -0.098   
0  5  Kepler-238 f  834.05   50.446851   34.1   +2.6   -2.6   14.3   +1.3    -1.5    2.54    +0.41    -0.39    3.11   +0.16   -0.16   0.0639    +0.0083   -0.0077   0.063     +0.014    -0.015    5.7     +2.2   -2.1   -0.933   +0.069   -0.078   
1  1                841.03   6.5462888   8.2    +2.7   -2.1   2.32   +0.77   -0.59   1.68    +0.55    -0.45    1.960  +0.075  -0.074  -0.1161   +0.0071   -0.0068   -0.044    +0.018    -0.021    0       +0     -0     0.41     +0.11    -0.12    
1  1  Kepler-27 b   841.01   15.335289   43.4   +2.7   -2.6   12.24  +0.91   -0.90   0.871   +0.087   -0.089   4.24   +0.15   -0.15   0.1314    +0.0068   -0.0075   0.039     +0.019    -0.017    -11.6   +8.0   -4.9   -0.477   +0.065   -0.052   
1  1  Kepler-27 c   841.02   31.330282   39.3   +1.3   -1.2   11.11  +0.59   -0.59   0.371   +0.033   -0.034   5.46   +0.20   -0.19   0.0190    +0.0033   -0.0036   0.0254    +0.0039   -0.0050   -6.1    +6.6   -4.2   -0.043   +0.050   -0.047   
1  1                841.04   269.29161   3.5    +2.5   -2.1   0.98   +0.70   -0.60   0.23    +0.17    -0.14    2.85   +0.13   -0.13   -0.106    +0.014    -0.015    -0.007    +0.015    -0.016    12.6    +5.7   -5.6   0.009    +0.023   -0.021   
1  1                841.05   499.48388   3.1    +1.2   -1.1   0.89   +0.35   -0.33   0.188   +0.078   -0.070   2.95   +0.13   -0.13   -0.016    +0.032    -0.027    -0.0191   +0.0104   -0.0099   30.4    +4.0   -4.1   -0.0822  +0.0090  -0.0078  
0  1  Kepler-245 e  869.04   3.2198288   18.67  +0.93  -1.17  5.25   +0.36   -0.44   7.60    +0.84    -1.00    1.558  +0.060  -0.057  0.082     +0.026    -0.035    -0.081    +0.024    -0.026    0       +0     -0     1.35     +0.40    -0.33    
0  1  Kepler-245 b  869.01   7.490174    22.7   +1.2   -1.3   6.39   +0.44   -0.50   1.94    +0.21    -0.24    2.618  +0.090  -0.087  -0.075    +0.040    -0.027    0.054     +0.019    -0.018    -1.2    +1.5   -1.7   1.01     +0.18    -0.22    
0  1  Kepler-245 c  869.03   17.460849   48.8   +4.2   -5.2   13.7   +1.3    -1.6    4.89    +0.65    -0.75    2.482  +0.097  -0.094  -0.015    +0.012    -0.012    -0.006    +0.016    -0.016    -8.5    +1.6   -1.4   1.348    +0.034   -0.034   
0  1  Kepler-245 d  869.02   36.275874   25.6   +1.2   -1.3   7.20   +0.47   -0.53   1.59    +0.17    -0.19    2.915  +0.100  -0.097  -0.0546   +0.0067   -0.0064   0.0969    +0.0095   -0.0080   -15.7   +5.4   -3.8   0.149    +0.054   -0.060   
0  2  Kepler-245 e  869.04   3.2198245   20.6   +1.1   -1.1   5.80   +0.41   -0.45   7.08    +0.85    -0.92    1.648  +0.060  -0.059  -0.034    +0.018    -0.019    -0.109    +0.023    -0.023    0       +0     -0     2.78     +0.20    -0.20    
0  2  Kepler-245 b  869.01   7.4901873   16.4   +1.6   -1.3   4.62   +0.50   -0.44   1.40    +0.22    -0.19    2.621  +0.090  -0.091  0.062     +0.024    -0.020    0.077     +0.033    -0.043    -6.4    +2.1   -2.1   0.71     +0.17    -0.33    
0  2  Kepler-245 c  869.03   17.460729   50.1   +6.6   -8.5   14.1   +2.0    -2.5    4.98    +0.88    -1.03    2.490  +0.097  -0.094  -0.021    +0.012    -0.019    -0.014    +0.020    -0.013    -14.2   +4.1   -3.0   -1.411   +0.038   -0.042   
0  2  Kepler-245 d  869.02   36.275699   22.93  +0.79  -0.77  6.45   +0.37   -0.41   1.44    +0.14    -0.16    2.904  +0.100  -0.096  -0.0549   +0.0093   -0.0081   0.098     +0.014    -0.017    -3.7    +2.3   -2.4   0.046    +0.084   -0.102   
1  3  Kepler-245 e  869.04   3.2198235   11.8   +1.1   -1.1   3.31   +0.33   -0.36   4.93    +0.67    -0.74    1.543  +0.055  -0.053  0.097     +0.022    -0.023    -0.100    +0.026    -0.028    0       +0     -0     0.19     +0.21    -0.13    
1  3  Kepler-245 b  869.01   7.4901617   34.3   +1.3   -1.4   9.66   +0.57   -0.65   2.89    +0.30    -0.35    2.634  +0.091  -0.087  -0.055    +0.015    -0.014    0.019     +0.026    -0.024    4.9     +3.4   -4.3   0.60     +0.19    -0.26    
1  3  Kepler-245 c  869.03   17.460857   51.1   +4.5   -4.5   14.4   +1.4    -1.5    4.92    +0.67    -0.71    2.519  +0.094  -0.093  -0.046    +0.011    -0.010    0.046     +0.011    -0.014    5.6     +3.1   -3.7   1.365    +0.036   -0.038   
1  3  Kepler-245 d  869.02   36.275745   18.27  +0.97  -0.95  5.14   +0.36   -0.39   1.10    +0.12    -0.14    2.942  +0.103  -0.098  -0.0556   +0.0069   -0.0078   0.087     +0.013    -0.010    7.1     +2.8   -3.0   -0.201   +0.051   -0.051   
1  1                935.04   9.6173448   5.14   +0.95  -0.94  2.04   +0.39   -0.39   2.44    +0.60    -0.54    1.653  +0.080  -0.081  -0.081    +0.017    -0.021    -0.183    +0.028    -0.025    0       +0     -0     1.25     +0.20    -0.19    
1  1  Kepler-31 b   935.01   20.860289   14.4   +1.2   -1.5   5.72   +0.55   -0.65   0.193   +0.029   -0.031   5.43   +0.24   -0.23   0.109     +0.022    -0.018    0.159     +0.025    -0.027    11.3    +3.4   -3.5   -0.903   +0.041   -0.045   
1  1  Kepler-31 c   935.02   42.634098   23.39  +0.52  -0.51  9.27   +0.45   -0.50   0.359   +0.046   -0.045   5.19   +0.23   -0.22   -0.0104   +0.0036   -0.0040   -0.0060   +0.0041   -0.0035   -1.8    +2.3   -2.4   0.658    +0.022   -0.021   
1  1  Kepler-31 d   935.03   87.647058   16.3   +1.1   -1.3   6.46   +0.53   -0.61   0.612   +0.086   -0.086   3.85   +0.17   -0.17   0.0465    +0.0083   -0.0093   -0.041    +0.012    -0.011    18.8    +3.7   -3.2   0.017    +0.076   -0.073   
0  2                935.04   9.6174089   6.1    +1.2   -1.2   2.41   +0.48   -0.50   3.44    +0.66    -0.67    1.556  +0.098  -0.094  0.008     +0.017    -0.019    0.054     +0.023    -0.023    0       +0     -0     0.35     +0.21    -0.18    
0  2  Kepler-31 b   935.01   20.860183   21.29  +0.61  -0.62  8.44   +0.43   -0.48   0.286   +0.037   -0.036   5.43   +0.24   -0.23   0.012     +0.019    -0.017    -0.076    +0.022    -0.023    -7.2    +2.3   -2.2   0.815    +0.074   -0.075   
0  2  Kepler-31 c   935.02   42.634232   23.33  +0.63  -0.62  9.25   +0.47   -0.52   0.367   +0.047   -0.046   5.15   +0.23   -0.22   -0.0172   +0.0038   -0.0040   -0.0064   +0.0072   -0.0070   4.9     +2.3   -2.3   -0.605   +0.034   -0.034   
0  2  Kepler-31 d   935.03   87.646421   17.63  +0.87  -0.87  6.99   +0.46   -0.49   0.623   +0.085   -0.083   3.93   +0.17   -0.17   0.035     +0.012    -0.012    -0.071    +0.011    -0.011    -19.5   +3.8   -3.6   -0.124   +0.068   -0.066   
0  3                935.04   9.6174325   9.61   +0.63  -0.69  3.81   +0.30   -0.33   4.44    +0.77    -0.69    1.667  +0.094  -0.096  -0.014    +0.014    -0.018    -0.109    +0.023    -0.021    0       +0     -0     1.52     +0.19    -0.22    
0  3  Kepler-31 b   935.01   20.860214   24.42  +0.65  -0.65  9.68   +0.49   -0.54   0.315   +0.040   -0.039   5.50   +0.24   -0.23   0.043     +0.017    -0.014    0.079     +0.020    -0.021    10.4    +2.1   -1.9   -1.046   +0.064   -0.063   
0  3  Kepler-31 c   935.02   42.634131   25.32  +0.95  -0.89  10.04  +0.57   -0.61   0.394   +0.051   -0.050   5.17   +0.23   -0.22   0.0060    +0.0044   -0.0049   -0.0289   +0.0085   -0.0065   -2.2    +2.6   -2.2   0.725    +0.034   -0.034   
0  3  Kepler-31 d   935.03   87.646951   13.8   +1.3   -1.4   5.47   +0.56   -0.61   0.464   +0.072   -0.071   4.00   +0.18   -0.17   0.0573    +0.0088   -0.0111   -0.0465   +0.0114   -0.0097   -4.0    +3.8   -3.5   -0.195   +0.071   -0.068   
0  1                1336.04  4.458148    16.1   +8.4   -7.0   5.2    +2.7    -2.3    12.3    +7.0     -5.7     1.320  +0.051  -0.051  0.008     +0.025    -0.025    -0.064    +0.041    -0.039    0       +0     -0     1.64     +0.35    -0.34    
0  1  Kepler-58 b   1336.01  10.218581   16.4   +1.5   -1.5   5.30   +0.58   -0.62   2.99    +0.44    -0.46    2.129  +0.070  -0.068  0.001     +0.025    -0.025    -0.011    +0.043    -0.036    -1.7    +5.0   -5.7   -0.13    +0.41    -0.40    
0  1  Kepler-58 c   1336.02  15.573661   9.7    +2.0   -1.7   3.15   +0.67   -0.60   1.70    +0.42    -0.37    2.161  +0.075  -0.074  -0.0195   +0.0067   -0.0071   -0.0412   +0.0069   -0.0084   -2.8    +3.5   -4.0   -0.06    +0.20    -0.20    
0  1  Kepler-58 d   1336.03  40.10153    13.8   +7.3   -5.8   4.5    +2.4    -1.9    1.80    +0.96    -0.78    2.382  +0.085  -0.082  0.075     +0.039    -0.041    -0.088    +0.064    -0.058    -9.2    +8.7   -10.0  0.620    +0.069   -0.059   
1  2                1336.04  4.4581375   21.0   +6.6   -6.3   6.8    +2.2    -2.1    15.0    +5.1     -4.8     1.351  +0.055  -0.055  0.061     +0.025    -0.025    0.053     +0.042    -0.044    0       +0     -0     1.36     +0.39    -0.39    
1  2  Kepler-58 b   1336.01  10.218574   12.7   +1.1   -1.2   4.10   +0.43   -0.48   2.33    +0.35    -0.37    2.125  +0.071  -0.069  -0.049    +0.026    -0.027    0.016     +0.034    -0.033    0.3     +3.4   -3.2   0.02     +0.50    -0.51    
1  2  Kepler-58 c   1336.02  15.573686   7.7    +1.7   -1.6   2.49   +0.56   -0.54   1.25    +0.32    -0.30    2.213  +0.079  -0.078  -0.0234   +0.0066   -0.0069   -0.081    +0.010    -0.011    0.6     +3.3   -3.3   0.17     +0.26    -0.28    
1  2  Kepler-58 d   1336.03  40.101577   15.1   +6.2   -5.8   4.9    +2.0    -1.9    1.86    +0.80    -0.74    2.425  +0.092  -0.091  0.086     +0.047    -0.046    -0.001    +0.052    -0.055    -0.3    +5.9   -5.8   -0.637   +0.059   -0.058   
0  3                1336.04  4.4581384   7.7    +3.6   -3.0   2.50   +1.18   -0.98   6.1     +3.0     -2.4     1.310  +0.047  -0.047  0.055     +0.022    -0.024    -0.042    +0.040    -0.052    0       +0     -0     1.00     +0.43    -0.37    
0  3  Kepler-58 b   1336.01  10.218549   15.3   +1.3   -1.2   4.94   +0.53   -0.53   2.79    +0.41    -0.41    2.129  +0.070  -0.068  -0.018    +0.021    -0.020    0.012     +0.042    -0.040    -5.0    +5.2   -4.8   0.24     +0.28    -0.32    
0  3  Kepler-58 c   1336.02  15.573624   9.7    +1.4   -1.3   3.13   +0.48   -0.48   1.77    +0.33    -0.33    2.129  +0.071  -0.069  -0.0240   +0.0053   -0.0048   -0.0532   +0.0065   -0.0073   -5.1    +4.9   -5.0   -0.10    +0.18    -0.21    
0  3  Kepler-58 d   1336.03  40.101476   13.7   +6.5   -7.3   4.4    +2.1    -2.4    1.63    +0.80    -0.87    2.450  +0.088  -0.083  -0.047    +0.063    -0.065    -0.066    +0.047    -0.052    24      +21    -19    -0.739   +0.029   -0.028   
1  1  Kepler-84 d   1589.04  4.2245465   16.2   +3.9   -4.4   5.8    +1.7    -1.7    7.4     +6.1     -4.6     1.54   +0.60   -0.30   -0.0205   +0.0072   -0.0074   -0.068    +0.012    -0.012    0       +0     -0     0.51     +0.21    -0.19    
1  1  Kepler-84 b   1589.01  8.7258774   18.5   +2.0   -1.8   6.61   +1.31   -0.92   1.65    +1.30    -0.93    2.67   +1.03   -0.52   0.0208    +0.0107   -0.0091   0.0281    +0.0093   -0.0093   -2.8    +1.4   -1.4   0.44     +0.14    -0.15    
1  1  Kepler-84 c   1589.02  12.883027   32.8   +4.3   -4.4   11.7   +2.5    -2.0    2.3     +1.8     -1.3     2.89   +1.12   -0.56   0.0227    +0.0040   -0.0041   0.0102    +0.0037   -0.0040   8.5     +2.1   -2.5   0.98     +0.16    -0.20    
1  1  Kepler-84 e   1589.03  27.434503   19.9   +5.2   -4.5   7.1    +2.2    -1.8    1.9     +1.6     -1.1     2.61   +1.01   -0.51   -0.010    +0.018    -0.020    0.079     +0.041    -0.035    6.1     +2.7   -2.6   0.862    +0.061   -0.057   
1  1  Kepler-84 f   1589.05  44.551237   21.5   +4.5   -5.0   7.7    +2.1    -1.9    2.8     +2.3     -1.7     2.34   +0.91   -0.46   -0.011    +0.014    -0.015    0.005     +0.018    -0.018    -0.8    +3.2   -3.5   -0.757   +0.055   -0.057   
0  2  Kepler-84 d   1589.04  4.2245353   19.3   +2.7   -3.2   6.9    +1.5    -1.3    7.7     +6.1     -4.4     1.62   +0.63   -0.32   -0.044    +0.014    -0.017    -0.076    +0.013    -0.014    0       +0     -0     1.20     +0.31    -0.30    
0  2  Kepler-84 b   1589.01  8.7258905   20.5   +2.2   -2.0   7.3    +1.5    -1.0    1.9     +1.5     -1.1     2.64   +1.03   -0.52   0.062     +0.014    -0.011    0.004     +0.014    -0.014    -8.7    +2.0   -2.2   -0.37    +0.22    -0.25    
0  2  Kepler-84 c   1589.02  12.883015   31.6   +2.8   -2.9   11.3   +2.1    -1.5    2.3     +1.8     -1.3     2.87   +1.11   -0.56   0.0182    +0.0030   -0.0028   0.0175    +0.0031   -0.0029   1.3     +1.6   -1.7   0.77     +0.14    -0.16    
0  2  Kepler-84 e   1589.03  27.43448    36.6   +6.8   -6.0   13.1   +3.3    -2.5    3.8     +3.1     -2.2     2.53   +0.98   -0.49   0.049     +0.022    -0.025    0.000     +0.026    -0.021    1.3     +2.4   -2.6   0.60     +0.11    -0.13    
0  2  Kepler-84 f   1589.05  44.551443   26.2   +3.5   -3.5   9.3    +2.0    -1.6    3.6     +2.8     -2.0     2.31   +0.90   -0.45   -0.048    +0.016    -0.014    0.051     +0.016    -0.018    5.5     +1.9   -2.1   0.780    +0.054   -0.055   
0  1                1860.03  3.0764432   17.4   +2.2   -2.0   6.04   +0.79   -0.74   10.8    +1.6     -1.5     1.450  +0.034  -0.033  0.0186    +0.0076   -0.0068   -0.0338   +0.0084   -0.0092   0       +0     -0     0.49     +0.17    -0.16    
0  1  Kepler-416 b  1860.01  6.3194423   13.4   +2.4   -2.3   4.64   +0.83   -0.82   1.68    +0.32    -0.31    2.470  +0.056  -0.054  -0.0278   +0.0065   -0.0065   0.016     +0.010    -0.011    0.2     +2.6   -2.4   1.544    +0.069   -0.069   
0  1  Kepler-416 c  1860.02  12.209454   6.0    +2.2   -1.9   2.07   +0.75   -0.68   0.92    +0.33    -0.30    2.308  +0.053  -0.051  0.0422    +0.0080   -0.0088   -0.0074   +0.0089   -0.0095   8.8     +2.0   -2.1   0.09     +0.14    -0.16    
0  1                1860.04  24.842925   8.4    +2.0   -2.3   2.92   +0.69   -0.80   5.5     +1.4     -1.6     1.425  +0.039  -0.040  0.112     +0.013    -0.013    -0.026    +0.011    -0.011    -0.9    +3.0   -2.7   -0.48    +0.15    -0.13    
1  2                1860.03  3.0764433   14.2   +3.4   -2.9   4.9    +1.2    -1.0    8.6     +2.2     -1.9     1.462  +0.034  -0.033  0.0420    +0.0078   -0.0080   -0.0167   +0.0069   -0.0072   0       +0     -0     1.42     +0.33    -0.34    
1  2  Kepler-416 b  1860.01  6.3194462   13.8   +1.8   -2.3   4.77   +0.65   -0.82   1.74    +0.26    -0.32    2.466  +0.056  -0.054  -0.0223   +0.0080   -0.0082   -0.0271   +0.0076   -0.0082   -0.4    +2.2   -2.5   -1.71    +0.12    -0.12    
1  2  Kepler-416 c  1860.02  12.20946    22.7   +2.2   -2.1   7.85   +0.80   -0.81   3.42    +0.41    -0.41    2.324  +0.053  -0.052  0.0317    +0.0083   -0.0080   0.0038    +0.0095   -0.0087   -4.4    +3.9   -3.6   -0.61    +0.18    -0.15    
1  2                1860.04  24.842755   8.5    +1.6   -1.7   2.94   +0.55   -0.61   5.4     +1.1     -1.2     1.439  +0.036  -0.036  0.0970    +0.0061   -0.0070   -0.0333   +0.0093   -0.0084   -5.6    +2.9   -2.8   -0.11    +0.17    -0.16    
1  1  Kepler-338 e  1930.04  9.3414678   13.6   +4.8   -1.6   5.89   +2.10   -0.75   8.8     +3.2     -1.3     1.536  +0.037  -0.037  -0.1028   +0.0230   -0.0077   -0.031    +0.033    -0.012    0       +0     -0     0.419    +0.200   -0.080   
1  1  Kepler-338 b  1930.01  13.727074   12.54  +0.42  -0.35  5.44   +0.30   -0.32   2.12    +0.22    -0.20    2.406  +0.056  -0.058  -0.0194   +0.0024   -0.0024   0.0321    +0.0028   -0.0077   -0.91   +0.89  -0.94  -0.883   +0.053   -0.078   
1  1  Kepler-338 c  1930.02  24.31141    12.74  +0.50  -0.56  5.53   +0.33   -0.37   2.53    +0.26    -0.25    2.281  +0.053  -0.055  -0.0044   +0.0083   -0.0047   0.1286    +0.0085   -0.0288   13.1    +2.1   -8.8   0.477    +0.077   -0.392   
1  1  Kepler-338 d  1930.03  44.430295   14.15  +0.59  -1.20  6.14   +0.37   -0.61   1.77    +0.19    -0.20    2.662  +0.061  -0.067  0.015     +0.021    -0.010    0.017     +0.015    -0.046    -12.7   +10.8  -2.9   -0.573   +0.140   -0.045   
1  1  Kepler-341 b  1952.03  5.1955435   9.5    +1.5   -1.5   3.34   +0.56   -0.58   8.5     +1.7     -1.7     1.285  +0.043  -0.042  -0.017    +0.020    -0.019    0.035     +0.032    -0.033    0       +0     -0     0.59     +0.28    -0.25    
1  1  Kepler-341 c  1952.01  8.010387    13.0   +2.4   -2.3   4.57   +0.89   -0.87   3.03    +0.68    -0.64    2.016  +0.062  -0.060  0.069     +0.019    -0.020    -0.047    +0.030    -0.030    -2.6    +5.2   -5.3   -0.06    +0.54    -0.54    
1  1  Kepler-341 d  1952.02  27.666358   10.9   +2.7   -2.7   3.83   +0.98   -0.99   1.96    +0.55    -0.54    2.197  +0.072  -0.071  -0.047    +0.017    -0.018    0.029     +0.034    -0.034    7.2     +4.3   -4.0   -0.843   +0.060   -0.060   
1  1  Kepler-341 e  1952.04  42.472346   15.9   +1.4   -1.4   5.58   +0.61   -0.63   2.85    +0.46    -0.43    2.197  +0.073  -0.071  0.0413    +0.0077   -0.0073   -0.016    +0.011    -0.011    6.7     +4.3   -4.3   0.00     +0.12    -0.12    
0  2  Kepler-341 b  1952.03  5.195539    9.8    +2.5   -2.7   3.45   +0.92   -0.97   9.0     +2.4     -2.6     1.278  +0.041  -0.040  -0.052    +0.018    -0.029    -0.008    +0.016    -0.016    0       +0     -0     0.85     +0.33    -0.54    
0  2  Kepler-341 c  1952.01  8.0104021   13.4   +2.7   -2.7   4.69   +0.99   -1.00   3.08    +0.72    -0.71    2.019  +0.064  -0.059  0.055     +0.016    -0.014    -0.046    +0.022    -0.023    -0.2    +3.8   -3.6   0.68     +0.52    -0.40    
0  2  Kepler-341 d  1952.02  27.666375   18.1   +12.3  -4.9   6.3    +4.3    -1.8    3.5     +2.5     -1.0     2.149  +0.067  -0.065  0.027     +0.026    -0.032    0.007     +0.020    -0.019    -6.4    +9.9   -11.0  0.25     +0.24    -0.45    
0  2  Kepler-341 e  1952.04  42.472869   14.92  +1.55  -0.96  5.24   +0.65   -0.49   2.66    +0.48    -0.36    2.200  +0.070  -0.068  0.026     +0.016    -0.010    -0.0258   +0.0076   -0.0081   0.7     +4.6   -4.9   0.12     +0.13    -0.14    
1  1  Kepler-85 b   2038.01  8.3053236   14.19  +0.91  -1.06  4.38   +0.33   -0.39   4.36    +0.43    -0.50    1.765  +0.045  -0.043  0.0095    +0.0032   -0.0039   0.0032    +0.0037   -0.0045   0       +0     -0     0.536    +0.089   -0.089   
1  1  Kepler-85 c   2038.02  12.513492   18.3   +1.2   -1.5   5.67   +0.44   -0.53   4.50    +0.44    -0.53    1.905  +0.049  -0.047  -0.00620  +0.00059  -0.00068  -0.00479  +0.00080  -0.00084  -0.1    +1.4   -1.2   -0.684   +0.099   -0.108   
1  1  Kepler-85 d   2038.03  17.913558   2.4    +1.2   -1.1   0.74   +0.39   -0.33   2.4     +1.3     -1.1     1.188  +0.040  -0.041  0.0173    +0.0060   -0.0066   0.0159    +0.0067   -0.0062   0.9     +1.9   -1.6   0.03     +0.16    -0.15    
1  1  Kepler-85 e   2038.04  25.215169   11.9   +1.3   -1.6   3.66   +0.43   -0.51   11.9    +1.8     -1.8     1.190  +0.044  -0.050  -0.0087   +0.0051   -0.0053   -0.0312   +0.0073   -0.0079   4.1     +1.9   -2.2   0.15     +0.15    -0.14    
0  2  Kepler-85 b   2038.01  8.3053479   13.55  +0.81  -0.86  4.19   +0.30   -0.33   4.18    +0.39    -0.45    1.765  +0.046  -0.044  -0.0100   +0.0030   -0.0031   0.0036    +0.0034   -0.0038   0       +0     -0     0.52     +0.12    -0.13    
0  2  Kepler-85 c   2038.02  12.513539   16.2   +1.1   -1.1   5.00   +0.38   -0.41   4.01    +0.39    -0.43    1.898  +0.049  -0.047  -0.00355  +0.00064  -0.00061  -0.00539  +0.00068  -0.00062  -1.2    +1.1   -1.0   0.571    +0.087   -0.085   
0  2  Kepler-85 d   2038.03  17.913488   6.2    +2.2   -2.4   1.91   +0.67   -0.75   5.5     +1.9     -2.1     1.239  +0.039  -0.041  -0.0142   +0.0040   -0.0041   0.0174    +0.0058   -0.0057   -5.2    +1.2   -1.1   -0.26    +0.13    -0.13    
0  2  Kepler-85 e   2038.04  25.214969   12.9   +1.4   -1.6   3.99   +0.45   -0.53   12.2    +2.1     -2.2     1.213  +0.044  -0.043  -0.0006   +0.0050   -0.0050   -0.0345   +0.0051   -0.0051   -0.83   +1.00  -1.08  -0.25    +0.22    -0.20    
0  3  Kepler-85 b   2038.01  8.3053389   10.2   +1.1   -1.1   3.16   +0.36   -0.37   3.13    +0.43    -0.44    1.768  +0.045  -0.043  -0.0090   +0.0040   -0.0036   0.0206    +0.0048   -0.0081   0       +0     -0     0.363    +0.099   -0.099   
0  3  Kepler-85 c   2038.02  12.513508   13.9   +1.3   -1.3   4.29   +0.44   -0.44   3.38    +0.39    -0.41    1.908  +0.049  -0.047  -0.0056   +0.0012   -0.0012   -0.0098   +0.0016   -0.0011   2.3     +1.0   -1.1   -0.546   +0.104   -0.074   
0  3  Kepler-85 d   2038.03  17.913319   2.8    +2.9   -1.7   0.86   +0.90   -0.53   2.7     +2.7     -1.7     1.199  +0.042  -0.040  -0.0271   +0.0118   -0.0061   0.0103    +0.0062   -0.0072   0.5     +1.5   -1.4   -0.367   +0.098   -0.094   
0  3  Kepler-85 e   2038.04  25.215209   12.6   +2.2   -1.8   3.89   +0.71   -0.58   11.6    +3.1     -2.2     1.220  +0.046  -0.048  0.0070    +0.0068   -0.0081   0.0044    +0.0093   -0.0148   2.0     +1.3   -1.4   -0.41    +0.13    -0.10    
0  4  Kepler-85 b   2038.01  8.305354    10.64  +0.96  -0.96  3.29   +0.32   -0.34   3.36    +0.40    -0.43    1.750  +0.046  -0.043  -0.0103   +0.0034   -0.0033   -0.0027   +0.0040   -0.0047   0       +0     -0     0.30     +0.12    -0.12    
0  4  Kepler-85 c   2038.02  12.513521   12.8   +1.1   -1.1   3.95   +0.37   -0.38   3.13    +0.36    -0.37    1.906  +0.049  -0.048  -0.0063   +0.0010   -0.0011   -0.00577  +0.00080  -0.00077  -0.5    +1.4   -1.6   0.655    +0.061   -0.066   
0  4  Kepler-85 d   2038.03  17.913479   5.9    +1.3   -1.4   1.82   +0.40   -0.43   5.5     +1.4     -1.4     1.216  +0.039  -0.039  -0.0162   +0.0050   -0.0045   0.0066    +0.0063   -0.0057   -2.4    +1.4   -1.4   0.16     +0.14    -0.16    
0  4  Kepler-85 e   2038.04  25.214678   9.2    +1.5   -2.2   2.85   +0.47   -0.68   9.5     +1.8     -2.4     1.181  +0.041  -0.038  -0.0034   +0.0053   -0.0048   -0.0313   +0.0068   -0.0071   -5.6    +1.7   -1.6   -0.23    +0.15    -0.18    


==> MRT/MRT2a.txt <==
Table 2 - main transit observables results
------------------------------------------------------------------------------------------------------------------------------------------------------
   Bytes       Format   Units         Label         Explanations
------------------------------------------------------------------------------------------------------------------------------------------------------
   1-   3       I3      ---           Adopted       Adopted solution
   4-   6       I3      ---           id            
   7-  21       A15     ---           KeplerName    kepler name
  22-  30       F9.2    ---           KOI           KOI
  31-  42       F12.8   day           P             mean orbital period
  43-  54       F12.8   min           TTVStd        best model TTV std
  55-  57       I3      ---           J             J of the nearest first-order resonance J:J-1 with the planet from the inside. If the planet is innermost, the value is 0.
  58-  69       F12.8   ---           Delta         normalized distance from the J:J-1 resonance with the planet from the inside. If the planet is innermost, the value is 0.
  70-  80       F11.7   day           SuperPeriod   super-period of the J:J-1 resonance with the planet from the inside. If the planet is innermost, the value is 0.
  81-  88       F8.4    hr            T0            transit duration at first data time stamp
  89-  97       F9.4    hr            T0_ErrPos     
  98- 106       F9.4    hr            T0_ErrNeg     
 107- 114       F8.4    min           Tau0          ingress-egress time at first data time stamp
 115- 123       F9.4    min           Tau0_ErrPos   
 124- 132       F9.4    min           Tau0_ErrNeg   
 133- 141       F9.4    ---           b0            impact parameter at BKJD=0
 142- 150       F9.4    ---           b0_ErrPos     
 151- 159       F9.4    ---           b0_ErrNeg     
 160- 170       F11.6   1/yr          dbdt          db/dt median
 171- 181       F11.6   1/yr          dbdt_ErrPos   db/dt positive error bar
 182- 192       F11.6   1/yr          dbdt_ErrNeg   db/dt negative error bar
------------------------------------------------------------------------------------------------------------------------------------------------------
Note (1): This table includes systems of four or more planets. The results for systems of two or three transiting planet are given in https://ui.adsabs.harvard.edu/abs/2022AJ....163...91J/abstract in the same format.
------------------------------------------------------------------------------------------------------------------------------------------------------

Author address:
Yair Judkovsky    <yair.judkovsky@weizmann.ac.il>

======================================================================================================================================================
1  1  Kepler-79 b    152.03   13.484578   9.5512      0  0           0          5.154   +0.022   -0.021   7.87    +0.13    -0.14    0.285    +0.027   -0.033   0.0030     +0.0012    -0.0011    
1  1  Kepler-79 c    152.02   27.402223   13.0078     2  0.016057    853.27019  6.820   +0.019   -0.019   11.08   +0.13    -0.13    -0.217   +0.025   -0.022   -0.0127    +0.0015    -0.0015    
1  1  Kepler-79 d    152.01   52.090866   6.8279      2  -0.049513   526.03132  8.1494  +0.0099  -0.0100  24.340  +0.053   -0.054   0.012    +0.023   -0.024   0.0092     +0.0015    -0.0016    
1  1  Kepler-79 e    152.04   81.064506   27.6209     3  0.037475    721.05417  2.64    +0.17    -0.19    62.1    +9.0     -6.2     -0.9632  +0.0051  -0.0051  0.0011     +0.0020    -0.0019    
0  1  Kepler-11 b    157.06   10.304027   6.9095      0  0           0          4.073   +0.017   -0.017   4.025   +0.043   -0.035   0.157    +0.027   -0.022   -0.0141    +0.0023    -0.0023    
0  1  Kepler-11 c    157.01   13.02494    6.6879      5  0.01125     231.55064  4.451   +0.028   -0.037   7.14    +0.18    -0.15    -0.232   +0.055   -0.054   0.0087     +0.0038    -0.0037    
0  1  Kepler-11 d    157.02   22.687125   5.5744      2  -0.12909    87.874047  5.296   +0.014   -0.014   9.003   +0.040   -0.036   -0.011   +0.030   -0.029   0.0147     +0.0024    -0.0023    
0  1  Kepler-11 e    157.03   31.995535   5.3629      3  -0.059804   178.33543  3.922   +0.023   -0.023   20.73   +0.19    -0.19    0.7582   +0.0035  -0.0035  -0.0017    +0.0015    -0.0015    
0  1  Kepler-11 f    157.04   46.685653   23.6463     3  -0.027245   571.176    6.086   +0.062   -0.068   9.96    +0.13    -0.12    0.438    +0.020   -0.020   -0.0323    +0.0080    -0.0080    
0  1  Kepler-11 g    157.05   118.3788    0.44497     2  0.26782     221.00256  9.364   +0.036   -0.052   16.95   +0.17    -0.13    -0.055   +0.055   -0.057   -0.00190   +0.00095   -0.00080   
0  2  Kepler-11 b    157.06   10.304009   9.1066      0  0           0          4.060   +0.017   -0.019   3.947   +0.037   -0.034   0.142    +0.031   -0.027   -0.0093    +0.0032    -0.0032    
0  2  Kepler-11 c    157.01   13.024943   6.3862      5  0.011253    231.4931   4.363   +0.028   -0.028   7.142   +0.097   -0.095   -0.264   +0.034   -0.029   0.0217     +0.0037    -0.0038    
0  2  Kepler-11 d    157.02   22.687127   6.829       2  -0.12909    87.873946  5.300   +0.015   -0.015   9.076   +0.043   -0.041   0.089    +0.022   -0.024   -0.0109    +0.0031    -0.0032    
0  2  Kepler-11 e    157.03   31.995569   5.7259      3  -0.059803   178.33919  3.900   +0.024   -0.023   21.12   +0.22    -0.22    0.7648   +0.0038  -0.0040  -0.0035    +0.0017    -0.0017    
0  2  Kepler-11 f    157.04   46.685733   25.4809     3  -0.027247   571.14428  6.015   +0.055   -0.059   10.17   +0.13    -0.11    -0.468   +0.015   -0.016   0.0413     +0.0070    -0.0068    
0  2  Kepler-11 g    157.05   118.37864   0.44257     2  0.26782     221.00023  9.364   +0.034   -0.037   17.08   +0.15    -0.14    -0.127   +0.030   -0.029   -0.00159   +0.00054   -0.00062   
1  3  Kepler-11 b    157.06   10.304002   8.4998      0  0           0          4.044   +0.018   -0.018   4.177   +0.032   -0.033   0.257    +0.016   -0.016   -0.0013    +0.0015    -0.0017    
1  3  Kepler-11 c    157.01   13.024942   7.1504      5  0.011254    231.48124  4.361   +0.018   -0.018   7.543   +0.064   -0.063   -0.335   +0.013   -0.013   0.0161     +0.0020    -0.0020    
1  3  Kepler-11 d    157.02   22.687158   7.1879      2  -0.12909    87.874837  5.320   +0.015   -0.016   9.069   +0.036   -0.031   0.037    +0.034   -0.038   -0.0078    +0.0026    -0.0025    
1  3  Kepler-11 e    157.03   31.995542   5.6323      3  -0.059805   178.33323  3.896   +0.026   -0.027   21.05   +0.18    -0.17    -0.7641  +0.0036  -0.0037  0.0038     +0.0017    -0.0016    
1  3  Kepler-11 f    157.04   46.685776   24.4137     3  -0.027244   571.20828  5.980   +0.053   -0.058   10.43   +0.14    -0.13    0.482    +0.015   -0.014   -0.0448    +0.0063    -0.0063    
1  3  Kepler-11 g    157.05   118.37853   0.53756     2  0.26782     221.00243  9.365   +0.031   -0.034   16.890  +0.095   -0.082   0.053    +0.032   -0.034   0.00378    +0.00080   -0.00080   
1  1                 191.03   0.70861982  0.022951    0  0           0          1.885   +0.017   -0.016   1.446   +0.018   -0.016   0.056    +0.027   -0.023   -0.0044    +0.0022    -0.0022    
1  1                 191.02   2.4184078   0.055372    1  -1          2.4184085  1.977   +0.024   -0.023   7.34    +0.37    -0.40    -0.751   +0.018   -0.015   0.0046     +0.0029    -0.0029    
1  1  Kepler-487 b   191.01   15.358769   0.67571     1  -1          15.358768  3.5894  +0.0040  -0.0040  34.17   +0.50    -0.52    0.5190   +0.0087  -0.0093  0.00081    +0.00050   -0.00051   
1  1  Kepler-487 c   191.04   38.651115   13.3988     2  0.25828     74.82503   5.414   +0.027   -0.030   7.302   +0.081   -0.072   0.003    +0.064   -0.063   -0.0069    +0.0030    -0.0028    
1  1  Kepler-122 b   232.02   5.7661672   0.67963     0  0           0          3.776   +0.018   -0.019   4.140   +0.075   -0.055   0.193    +0.044   -0.039   0.0014     +0.0013    -0.0011    
1  1  Kepler-122 c   232.01   12.466005   1.6453      2  0.080961    76.9874    4.778   +0.011   -0.013   13.41   +0.16    -0.15    0.269    +0.022   -0.021   -0.0130    +0.0024    -0.0027    
1  1  Kepler-122 d   232.03   21.587462   6.9162      2  -0.13415    80.461961  4.249   +0.051   -0.055   7.76    +0.16    -0.14    -0.668   +0.012   -0.013   0.0235     +0.0038    -0.0036    
1  1  Kepler-122 e   232.04   37.99648    47.444      2  -0.11994    158.39636  6.634   +0.037   -0.036   7.322   +0.100   -0.085   -0.069   +0.034   -0.039   -0.0386    +0.0056    -0.0058    
1  1  Kepler-122 f   232.05   56.259041   10.4835     3  -0.012907   1452.9485  7.768   +0.041   -0.042   7.777   +0.113   -0.095   0.102    +0.043   -0.044   0.0111     +0.0023    -0.0019    
0  1  Kepler-49 d    248.03   2.5765698   0.29706     0  0           0          1.536   +0.013   -0.014   3.12    +0.15    -0.16    0.451    +0.041   -0.051   -0.0029    +0.0033    -0.0036    
0  1  Kepler-49 b    248.01   7.2038809   6.2077      2  0.39796     9.0510299  2.474   +0.011   -0.011   6.13    +0.16    -0.16    0.246    +0.041   -0.050   0.0129     +0.0026    -0.0025    
0  1  Kepler-49 c    248.02   10.912735   13.8452     3  0.0098945   367.63561  2.224   +0.028   -0.029   8.56    +0.33    -0.33    0.668    +0.017   -0.019   0.0060     +0.0041    -0.0041    
0  1  Kepler-49 e    248.04   18.596055   1.88        2  -0.14797    62.839263  1.928   +0.074   -0.081   12.67   +0.55    -0.55    0.857    +0.011   -0.011   -0.0187    +0.0036    -0.0040    
1  2  Kepler-49 d    248.03   2.5765685   0.13949     0  0           0          1.5870  +0.0079  -0.0086  2.464   +0.019   -0.020   0.041    +0.015   -0.016   0.0344     +0.0028    -0.0032    
1  2  Kepler-49 b    248.01   7.2038726   6.4636      2  0.39796     9.0510295  2.4995  +0.0097  -0.0111  5.781   +0.036   -0.039   -0.060   +0.028   -0.025   -0.0470    +0.0056    -0.0052    
1  2  Kepler-49 c    248.02   10.912736   13.5781     3  0.0098955   367.60028  2.087   +0.031   -0.033   8.73    +0.12    -0.12    0.698    +0.010   -0.010   -0.0146    +0.0051    -0.0053    
1  2  Kepler-49 e    248.04   18.596087   1.8495      2  -0.14796    62.839982  2.104   +0.075   -0.083   9.32    +0.45    -0.38    -0.796   +0.016   -0.017   0.0144     +0.0073    -0.0067    
0  3  Kepler-49 d    248.03   2.5765703   0.088363    0  0           0          1.540   +0.013   -0.013   2.512   +0.041   -0.038   0.232    +0.039   -0.041   -0.0387    +0.0028    -0.0025    
0  3  Kepler-49 b    248.01   7.2038655   6.159       2  0.39796     9.0510663  2.452   +0.010   -0.011   5.644   +0.029   -0.025   -0.014   +0.043   -0.043   0.0184     +0.0032    -0.0031    
0  3  Kepler-49 c    248.02   10.912746   14.2285     3  0.0098973   367.53202  2.161   +0.024   -0.025   7.58    +0.12    -0.11    0.634    +0.011   -0.011   -0.0031    +0.0046    -0.0047    
0  3  Kepler-49 e    248.04   18.596039   4.7714      2  -0.14797    62.838717  2.083   +0.055   -0.055   6.86    +0.26    -0.26    -0.729   +0.019   -0.017   0.0426     +0.0065    -0.0063    
1  1  Kepler-26 d    250.03   3.5439158   0.024117    0  0           0          1.919   +0.022   -0.023   2.487   +0.053   -0.048   0.318    +0.031   -0.030   0.00914    +0.00068   -0.00069   
1  1  Kepler-26 b    250.01   12.282962   9.0187      1  -1          12.282956  2.627   +0.010   -0.011   7.504   +0.038   -0.031   0.003    +0.044   -0.047   -0.0135    +0.0040    -0.0039    
1  1  Kepler-26 c    250.02   17.251239   8.446       3  -0.063676   90.307464  1.740   +0.029   -0.028   14.01   +0.25    -0.24    0.8054   +0.0066  -0.0068  -0.0072    +0.0027    -0.0026    
1  1  Kepler-26 e    250.04   46.827591   1.4221      2  0.35722     65.543896  1.973   +0.044   -0.046   15.29   +0.72    -0.62    0.8238   +0.0097  -0.0093  0.0162     +0.0016    -0.0018    
1  1  Kepler-169 b   505.03   3.2505915   0.20321     0  0           0          2.020   +0.030   -0.030   1.692   +0.034   -0.031   0.207    +0.047   -0.048   0.0040     +0.0020    -0.0018    
1  1  Kepler-169 c   505.02   6.1954786   8.6207      2  -0.047022   65.878546  2.603   +0.034   -0.035   2.504   +0.057   -0.051   -0.131   +0.055   -0.056   -0.058     +0.014     -0.015     
1  1  Kepler-169 d   505.04   8.3481787   5.9863      4  0.010595    196.9881   2.688   +0.052   -0.056   3.00    +0.13    -0.12    -0.419   +0.051   -0.049   0.025      +0.010     -0.011     
1  1  Kepler-169 e   505.01   13.767078   2.1998      3  0.099408    46.163321  2.772   +0.033   -0.034   6.18    +0.20    -0.19    -0.588   +0.019   -0.019   0.0107     +0.0049    -0.0050    
1  1  Kepler-169 f   505.05   87.091212   0.25891     1  -1          87.090363  6.310   +0.097   -0.169   10.91   +0.36    -0.35    0.106    +0.097   -0.107   -0.00061   +0.00038   -0.00038   
0  2  Kepler-169 b   505.03   3.250589    0.32555     0  0           0          2.011   +0.026   -0.025   1.949   +0.043   -0.042   0.389    +0.026   -0.028   0.0069     +0.0016    -0.0016    
0  2  Kepler-169 c   505.02   6.1954681   7.4862      2  -0.047024   65.876234  2.633   +0.030   -0.032   2.496   +0.042   -0.040   -0.070   +0.044   -0.041   -0.069     +0.014     -0.014     
0  2  Kepler-169 d   505.04   8.3481726   6.7792      4  0.010598    196.92901  2.854   +0.034   -0.037   2.891   +0.058   -0.053   0.292    +0.029   -0.027   0.0272     +0.0087    -0.0093    
0  2  Kepler-169 e   505.01   13.767072   2.9356      3  0.099409    46.163122  2.733   +0.031   -0.032   6.41    +0.20    -0.19    -0.614   +0.017   -0.017   0.0174     +0.0035    -0.0036    
0  2  Kepler-169 f   505.05   87.090417   0.72351     1  -1          87.090401  6.126   +0.137   -0.068   11.60   +0.58    -0.63    -0.277   +0.541   -0.094   -0.00014   +0.00024   -0.00027   
1  1  Kepler-176 b   520.02   5.4331176   0.070991    0  0           0          2.433   +0.026   -0.025   2.518   +0.056   -0.048   0.337    +0.029   -0.028   0.0055     +0.0014    -0.0014    
1  1  Kepler-176 c   520.01   12.759371   14.5173     2  0.17422     36.617947  3.352   +0.012   -0.020   5.322   +0.037   -0.031   0.040    +0.064   -0.064   -0.0113    +0.0047    -0.0052    
1  1  Kepler-176 d   520.03   25.75283    17.1652     2  0.0091732   1403.6981  2.656   +0.037   -0.037   11.46   +0.27    -0.25    0.7826   +0.0083  -0.0086  -0.0038    +0.0021    -0.0022    
1  1  Kepler-176 e   520.04   51.165557   26.8064     2  -0.0066009  3875.6532  4.31    +0.15    -0.16    7.61    +0.46    -0.43    -0.686   +0.031   -0.029   0.0093     +0.0017    -0.0016    
1  1  Kepler-186 b   571.03   3.8867849   1.287       0  0           0          1.774   +0.011   -0.011   2.244   +0.025   -0.019   0.074    +0.042   -0.033   -0.0069    +0.0052    -0.0055    
1  1  Kepler-186 c   571.01   7.2673242   2.0678      2  -0.065124   55.796216  2.255   +0.017   -0.016   3.224   +0.025   -0.021   -0.015   +0.037   -0.034   0.0135     +0.0076    -0.0071    
1  1  Kepler-186 d   571.02   13.342998   2.9755      2  -0.081986   81.373269  2.755   +0.021   -0.025   4.325   +0.061   -0.056   -0.059   +0.064   -0.058   -0.051     +0.016     -0.012     
1  1  Kepler-186 e   571.04   22.407792   0.50719     2  -0.16032    69.885708  3.199   +0.030   -0.030   4.726   +0.080   -0.073   0.159    +0.053   -0.057   -0.0028    +0.0028    -0.0025    
1  1  Kepler-186 f   571.05   129.94399   1.1123      1  -1          129.94348  5.289   +0.083   -0.130   7.47    +0.27    -0.17    -0.08    +0.17    -0.15    -0.00032   +0.00054   -0.00063   
0  1  Kepler-616 b   593.01   9.9976006   0.076315    0  0           0          3.175   +0.046   -0.048   5.62    +0.43    -0.40    0.452    +0.058   -0.066   0.00002    +0.00030   -0.00022   
0  1                 593.03   51.067319   11.1411     1  -1          51.067434  4.252   +0.097   -0.101   12.17   +1.11    -0.99    -0.700   +0.033   -0.029   -0.0002    +0.0035    -0.0036    
0  1  Kepler-616 c   593.02   90.411911   8.5662      2  -0.11478    393.84876  6.356   +0.099   -0.107   13.90   +0.87    -0.74    0.344    +0.077   -0.092   0.0000     +0.0030    -0.0026    
0  1                 593.04   240.19292   28.6006     2  0.32833     365.78336  9.67    +0.29    -0.25    14.84   +0.53    -0.42    0.017    +0.108   -0.095   0.0005     +0.0038    -0.0041    
1  2  Kepler-616 b   593.01   9.9975993   0.029866    0  0           0          3.170   +0.044   -0.048   5.27    +0.19    -0.20    0.394    +0.040   -0.048   -0.00043   +0.00042   -0.00048   
1  2                 593.03   51.067389   8.8342      1  -1          51.067456  4.204   +0.106   -0.098   13.83   +0.81    -0.77    0.742    +0.019   -0.020   -0.0006    +0.0046    -0.0043    
1  2  Kepler-616 c   593.02   90.411774   10.7777     2  -0.11478    393.84181  6.299   +0.095   -0.095   16.71   +0.69    -0.64    0.513    +0.030   -0.030   0.0021     +0.0049    -0.0048    
1  2                 593.04   240.19301   25.021      2  0.32831     365.79556  9.89    +0.29    -0.32    15.25   +0.76    -0.57    -0.13    +0.13    -0.13    -0.0023    +0.0049    -0.0070    
1  1  Kepler-33 b    707.05   5.6681602   0.33786     0  0           0          5.058   +0.079   -0.099   3.096   +0.074   -0.066   0.222    +0.057   -0.047   -0.00227   +0.00077   -0.00069   
1  1  Kepler-33 c    707.04   13.175544   1.217       2  0.16224     40.604181  6.475   +0.039   -0.046   5.968   +0.087   -0.072   0.128    +0.055   -0.066   0.0010     +0.0028    -0.0024    
1  1  Kepler-33 d    707.01   21.775723   3.5073      3  0.10183     71.28463   7.658   +0.037   -0.043   12.01   +0.13    -0.11    -0.138   +0.063   -0.046   0.0248     +0.0051    -0.0070    
1  1  Kepler-33 e    707.03   31.784718   11.6779     3  -0.026907   393.76319  8.738   +0.042   -0.050   10.22   +0.12    -0.11    -0.172   +0.032   -0.031   -0.0152    +0.0052    -0.0040    
1  1  Kepler-33 f    707.02   41.028411   12.3238     4  -0.031884   321.69626  9.461   +0.041   -0.045   12.52   +0.14    -0.14    0.212    +0.030   -0.035   -0.0142    +0.0028    -0.0021    
0  2  Kepler-33 b    707.05   5.6681647   2.308       0  0           0          5.097   +0.039   -0.057   2.970   +0.054   -0.053   0.185    +0.044   -0.041   -0.00073   +0.00046   -0.00037   
0  2  Kepler-33 c    707.04   13.175506   1.8928      2  0.16224     40.605978  6.469   +0.036   -0.056   6.011   +0.110   -0.067   0.097    +0.081   -0.085   -0.0131    +0.0027    -0.0021    
0  2  Kepler-33 d    707.01   21.775723   3.5895      3  0.10183     71.281739  7.695   +0.019   -0.024   11.899  +0.082   -0.049   -0.075   +0.048   -0.048   0.0054     +0.0047    -0.0042    
0  2  Kepler-33 e    707.03   31.784747   13.0135     3  -0.026909   393.73591  8.555   +0.057   -0.053   10.54   +0.13    -0.10    -0.268   +0.023   -0.023   0.0120     +0.0049    -0.0058    
0  2  Kepler-33 f    707.02   41.028303   15.8291     4  -0.031886   321.67905  9.595   +0.025   -0.036   12.119  +0.115   -0.071   0.035    +0.070   -0.066   -0.0016    +0.0025    -0.0035    
0  3  Kepler-33 b    707.05   5.6681424   1.752       0  0           0          4.823   +0.047   -0.042   2.724   +0.050   -0.045   0.066    +0.038   -0.030   0.00030    +0.00043   -0.00051   
0  3  Kepler-33 c    707.04   13.17557    1.7863      2  0.16225     40.602078  6.471   +0.043   -0.055   6.22    +0.13    -0.12    -0.197   +0.049   -0.049   -0.0011    +0.0033    -0.0031    
0  3  Kepler-33 d    707.01   21.775733   3.1905      3  0.10182     71.287782  7.693   +0.025   -0.034   11.858  +0.078   -0.052   0.072    +0.055   -0.061   -0.0170    +0.0059    -0.0048    
0  3  Kepler-33 e    707.03   31.784777   10.7257     3  -0.026905   393.79345  8.708   +0.047   -0.053   10.28   +0.12    -0.11    0.190    +0.031   -0.032   0.0102     +0.0054    -0.0062    
0  3  Kepler-33 f    707.02   41.028183   15.6711     4  -0.031894   321.59864  9.546   +0.036   -0.047   12.280  +0.112   -0.092   -0.101   +0.057   -0.050   0.0129     +0.0025    -0.0031    
1  1  Kepler-221 b   720.04   2.7958964   0.80782     0  0           0          2.0001  +0.0065  -0.0065  2.198   +0.015   -0.015   0.092    +0.022   -0.024   -0.0046    +0.0014    -0.0014    
1  1  Kepler-221 c   720.01   5.6905878   0.62386     2  0.017668    161.04405  2.4271  +0.0078  -0.0075  5.064   +0.058   -0.055   -0.196   +0.024   -0.023   -0.0092    +0.0031    -0.0036    
1  1  Kepler-221 d   720.02   10.041583   0.49328     2  -0.1177     42.656716  2.424   +0.016   -0.016   7.68    +0.13    -0.15    -0.6268  +0.0103  -0.0092  0.0178     +0.0024    -0.0024    
1  1  Kepler-221 e   720.03   18.369806   1.0939      2  -0.085314   107.6602   2.139   +0.025   -0.026   14.82   +0.64    -0.69    0.8328   +0.0081  -0.0094  -0.0102    +0.0019    -0.0020    
1  1  Kepler-235 b   812.01   3.3402271   1.342       0  0           0          1.747   +0.011   -0.012   4.115   +0.136   -0.098   0.161    +0.066   -0.058   0.0182     +0.0067    -0.0057    
1  1  Kepler-235 c   812.04   7.8249816   2.2897      2  0.17132     22.83671   2.090   +0.045   -0.075   3.01    +0.25    -0.15    0.25     +0.15    -0.21    -0.0312    +0.0082    -0.0080    
1  1  Kepler-235 d   812.02   20.06038    3.3607      2  0.28182     35.591206  3.124   +0.029   -0.032   7.064   +0.125   -0.089   -0.05    +0.11    -0.10    0.0080     +0.0077    -0.0081    
1  1  Kepler-235 e   812.03   46.183756   1.8226      2  0.15112     152.80385  4.391   +0.049   -0.051   9.22    +0.25    -0.21    -0.153   +0.087   -0.070   0.0022     +0.0075    -0.0080    
1  1  Kepler-238 b   834.04   2.0908169   0.033673    0  0           0          3.493   +0.059   -0.060   2.128   +0.074   -0.068   0.173    +0.055   -0.058   0.00027    +0.00039   -0.00038   
1  1  Kepler-238 c   834.03   6.1556119   0.41715     2  0.47206     6.5199626  4.939   +0.058   -0.066   4.573   +0.116   -0.085   -0.120   +0.103   -0.090   -0.0019    +0.0036    -0.0037    
1  1  Kepler-238 d   834.02   13.233555   8.1345      2  0.074918    88.319953  6.496   +0.061   -0.066   7.988   +0.103   -0.088   -0.072   +0.071   -0.065   0.038      +0.021     -0.022     
1  1  Kepler-238 e   834.01   23.653684   2.4087      2  -0.1063     111.26037  7.775   +0.017   -0.019   24.63   +0.26    -0.17    0.085    +0.051   -0.051   -0.0039    +0.0046    -0.0039    
1  1  Kepler-238 f   834.05   50.446793   7.554       2  0.066358    380.10772  7.38    +0.36    -0.41    13.14   +0.99    -0.78    0.630    +0.053   -0.053   -0.002     +0.012     -0.012     
0  2  Kepler-238 b   834.04   2.0908049   0.050643    0  0           0          3.421   +0.071   -0.087   2.27    +0.12    -0.10    0.318    +0.075   -0.076   -0.00112   +0.00056   -0.00054   
0  2  Kepler-238 c   834.03   6.1556024   0.68092     2  0.47206     6.519983   4.923   +0.054   -0.068   4.554   +0.114   -0.083   0.06     +0.11    -0.12    0.0023     +0.0052    -0.0050    
0  2  Kepler-238 d   834.02   13.233517   6.816       2  0.074917    88.320865  6.544   +0.042   -0.051   7.973   +0.087   -0.070   0.018    +0.075   -0.072   -0.011     +0.018     -0.018     
0  2  Kepler-238 e   834.01   23.653672   2.5686      2  -0.1063     111.26192  7.787   +0.017   -0.018   24.498  +0.080   -0.061   -0.016   +0.040   -0.039   -0.0016    +0.0032    -0.0033    
0  2  Kepler-238 f   834.05   50.447091   8.6874      2  0.066374    380.02073  7.78    +0.20    -0.22    12.18   +0.57    -0.49    0.560    +0.035   -0.035   0.021      +0.010     -0.010     
0  3  Kepler-238 b   834.04   2.0908168   0.22045     0  0           0          3.454   +0.065   -0.068   2.253   +0.095   -0.084   0.298    +0.049   -0.050   -0.0021    +0.0013    -0.0014    
0  3  Kepler-238 c   834.03   6.1556089   0.26493     2  0.47206     6.5199346  4.965   +0.068   -0.095   4.78    +0.19    -0.15    0.204    +0.083   -0.094   0.0190     +0.0059    -0.0071    
0  3  Kepler-238 d   834.02   13.233546   8.3995      2  0.074918    88.319729  6.517   +0.059   -0.076   8.042   +0.096   -0.084   0.103    +0.067   -0.068   -0.062     +0.019     -0.018     
0  3  Kepler-238 e   834.01   23.65367    2.9565      2  -0.1063     111.25938  7.771   +0.017   -0.019   24.78   +0.26    -0.21    -0.119   +0.043   -0.038   0.0063     +0.0028    -0.0029    
0  3  Kepler-238 f   834.05   50.447093   11.5217     2  0.066375    380.01522  7.55    +0.34    -0.33    14.71   +0.90    -0.82    -0.668   +0.038   -0.034   -0.0065    +0.0093    -0.0108    
0  4  Kepler-238 b   834.04   2.0908199   0.030164    0  0           0          3.396   +0.089   -0.106   2.134   +0.072   -0.064   0.229    +0.060   -0.061   -0.00017   +0.00045   -0.00050   
0  4  Kepler-238 c   834.03   6.1556001   0.34177     2  0.47205     6.5200446  4.970   +0.074   -0.103   4.80    +0.27    -0.18    0.20     +0.12    -0.23    0.0088     +0.0036    -0.0037    
0  4  Kepler-238 d   834.02   13.233539   7.2978      2  0.074918    88.319877  6.493   +0.061   -0.064   8.00    +0.15    -0.11    -0.110   +0.071   -0.068   0.018      +0.023     -0.021     
0  4  Kepler-238 e   834.01   23.653691   2.6608      2  -0.1063     111.26224  7.774   +0.016   -0.019   24.59   +0.21    -0.14    0.081    +0.045   -0.049   -0.0072    +0.0031    -0.0028    
0  4  Kepler-238 f   834.05   50.447038   11.7581     2  0.066373    380.02876  7.78    +0.25    -0.27    12.76   +0.85    -0.79    0.582    +0.042   -0.041   0.026      +0.013     -0.014     
0  5  Kepler-238 b   834.04   2.0908108   0.11025     0  0           0          3.414   +0.066   -0.067   2.038   +0.048   -0.047   0.108    +0.044   -0.038   0.00007    +0.00041   -0.00040   
0  5  Kepler-238 c   834.03   6.1556066   0.74174     2  0.47206     6.5199527  4.918   +0.072   -0.097   4.551   +0.183   -0.097   -0.05    +0.18    -0.18    -0.0036    +0.0032    -0.0033    
0  5  Kepler-238 d   834.02   13.233516   7.8023      2  0.074916    88.322163  6.537   +0.044   -0.058   7.997   +0.112   -0.080   0.063    +0.083   -0.090   -0.015     +0.019     -0.018     
0  5  Kepler-238 e   834.01   23.653671   2.4072      2  -0.1063     111.26282  7.778   +0.016   -0.018   24.513  +0.120   -0.085   -0.055   +0.038   -0.037   0.0065     +0.0038    -0.0038    
0  5  Kepler-238 f   834.05   50.446851   8.2826      2  0.066353    380.13837  7.89    +0.22    -0.26    11.84   +0.49    -0.41    -0.538   +0.039   -0.042   -0.0231    +0.0090    -0.0085    
1  1                 841.03   6.5462888   4.1027      0  0           0          2.970   +0.028   -0.034   4.184   +0.073   -0.076   0.149    +0.041   -0.044   -0.0195    +0.0136    -0.0083    
1  1  Kepler-27 b    841.01   15.335289   9.6634      2  0.1713      44.762482  3.374   +0.023   -0.023   10.83   +0.16    -0.17    -0.268   +0.035   -0.027   0.0119     +0.0034    -0.0050    
1  1  Kepler-27 c    841.02   31.330282   12.1236     2  0.021509    728.31598  4.352   +0.017   -0.019   16.715  +0.117   -0.098   -0.039   +0.044   -0.041   -0.0110    +0.0045    -0.0039    
1  1                 841.04   269.29161   6.8674      1  -1          269.29111  9.88    +0.13    -0.15    19.94   +0.82    -0.67    0.037    +0.096   -0.084   -0.0006    +0.0018    -0.0013    
1  1                 841.05   499.48388   7.2433      2  -0.0726     3439.9762  10.73   +0.35    -0.40    29.7    +1.9     -2.0     -0.500   +0.058   -0.049   -0.0030    +0.0013    -0.0023    
0  1  Kepler-245 e   869.04   3.2198288   0.28677     0  0           0          1.969   +0.031   -0.030   2.229   +0.132   -0.088   0.238    +0.080   -0.062   -0.0031    +0.0014    -0.0015    
0  1  Kepler-245 b   869.01   7.490174    0.64137     2  0.16313     22.957258  2.731   +0.030   -0.036   5.53    +0.26    -0.25    0.343    +0.062   -0.076   -0.0109    +0.0049    -0.0043    
0  1  Kepler-245 c   869.03   17.460849   6.1767      2  0.16558     52.726084  2.282   +0.052   -0.057   11.38   +0.56    -0.54    0.812    +0.012   -0.013   0.0019     +0.0031    -0.0030    
0  1  Kepler-245 d   869.02   36.275874   21.3319     2  0.038779    467.7221   5.194   +0.052   -0.064   10.58   +0.21    -0.18    0.152    +0.055   -0.061   0.0186     +0.0089    -0.0113    
0  2  Kepler-245 e   869.04   3.2198245   0.20235     0  0           0          1.880   +0.037   -0.033   3.07    +0.17    -0.17    0.556    +0.034   -0.038   -0.0079    +0.0024    -0.0021    
0  2  Kepler-245 b   869.01   7.4901873   2.0417      2  0.16314     22.956966  2.744   +0.041   -0.036   5.20    +0.15    -0.20    0.239    +0.060   -0.115   -0.0041    +0.0048    -0.0049    
0  2  Kepler-245 c   869.03   17.460729   6.4012      2  0.16557     52.728421  2.099   +0.082   -0.071   11.89   +0.54    -0.52    -0.836   +0.012   -0.011   0.0156     +0.0040    -0.0065    
0  2  Kepler-245 d   869.02   36.275699   22.9104     2  0.038779    467.71903  5.137   +0.056   -0.065   10.26   +0.14    -0.11    0.048    +0.087   -0.103   -0.025     +0.015     -0.011     
1  3  Kepler-245 e   869.04   3.2198235   0.40926     0  0           0          1.992   +0.028   -0.030   2.106   +0.041   -0.034   0.034    +0.038   -0.022   0.0073     +0.0049    -0.0059    
1  3  Kepler-245 b   869.01   7.4901617   2.4102      2  0.16313     22.957617  2.738   +0.020   -0.023   5.12    +0.14    -0.13    0.195    +0.062   -0.085   -0.0016    +0.0050    -0.0044    
1  3  Kepler-245 c   869.03   17.460857   6.3349      2  0.16559     52.723123  2.223   +0.062   -0.060   11.74   +0.61    -0.69    0.821    +0.012   -0.015   -0.0007    +0.0032    -0.0033    
1  3  Kepler-245 d   869.02   36.275745   21.1606     2  0.03877     467.83071  5.124   +0.048   -0.062   10.75   +0.28    -0.24    -0.207   +0.052   -0.052   -0.0033    +0.0083    -0.0109    
1  1                 935.04   9.6173448   0.84875     0  0           0          4.325   +0.083   -0.097   3.79    +0.21    -0.17    0.382    +0.066   -0.059   0.0043     +0.0015    -0.0015    
1  1  Kepler-31 b    935.01   20.860289   13.0047     2  0.084513    123.41503  4.994   +0.025   -0.025   14.99   +0.31    -0.27    -0.426   +0.017   -0.019   -0.0088    +0.0020    -0.0020    
1  1  Kepler-31 c    935.02   42.634098   16.4103     2  0.021898    973.45765  6.094   +0.036   -0.036   19.28   +0.42    -0.36    0.509    +0.014   -0.013   0.0121     +0.0017    -0.0016    
1  1  Kepler-31 d    935.03   87.647058   12.1122     2  0.027894    1571.0588  8.54    +0.11    -0.11    14.96   +0.24    -0.17    0.019    +0.088   -0.085   -0.0116    +0.0018    -0.0021    
0  2                 935.04   9.6174089   0.739       0  0           0          4.218   +0.081   -0.080   3.01    +0.17    -0.15    0.104    +0.062   -0.051   -0.0038    +0.0012    -0.0012    
0  2  Kepler-31 b    935.01   20.860183   12.2914     2  0.0845      123.43239  4.986   +0.025   -0.026   14.53   +0.47    -0.44    0.399    +0.031   -0.032   0.0075     +0.0024    -0.0024    
0  2  Kepler-31 c    935.02   42.634232   16.7999     2  0.021903    973.23018  6.136   +0.036   -0.037   18.66   +0.54    -0.51    -0.485   +0.022   -0.021   -0.0172    +0.0024    -0.0024    
0  2  Kepler-31 d    935.03   87.646421   12.9496     2  0.027886    1571.5171  8.456   +0.097   -0.110   15.41   +0.44    -0.33    -0.151   +0.082   -0.079   0.0160     +0.0020    -0.0022    
0  3                 935.04   9.6174325   0.94291     0  0           0          4.12    +0.12    -0.10    3.83    +0.19    -0.20    0.432    +0.052   -0.061   0.0059     +0.0015    -0.0013    
0  3  Kepler-31 b    935.01   20.860214   12.1963     2  0.084502    123.43047  5.005   +0.023   -0.024   16.14   +0.50    -0.48    -0.479   +0.022   -0.022   -0.0110    +0.0018    -0.0016    
0  3  Kepler-31 c    935.02   42.634131   17.0768     2  0.021898    973.46403  6.081   +0.037   -0.038   19.80   +0.62    -0.58    0.532    +0.018   -0.019   0.0087     +0.0020    -0.0022    
0  3  Kepler-31 d    935.03   87.646951   13.719      2  0.027895    1571.0135  8.369   +0.098   -0.104   15.87   +0.65    -0.51    -0.216   +0.078   -0.076   0.0025     +0.0026    -0.0024    
0  1                 1336.04  4.458148    0.17075     0  0           0          2.716   +0.067   -0.071   2.26    +0.12    -0.10    0.330    +0.069   -0.068   -0.0013    +0.0027    -0.0030    
0  1  Kepler-58 b    1336.01  10.218581   13.0227     2  0.14606     34.981078  3.762   +0.057   -0.075   4.557   +0.132   -0.085   -0.04    +0.14    -0.14    -0.001     +0.011     -0.010     
0  1  Kepler-58 c    1336.02  15.573661   23.0785     3  0.016034    323.76359  4.415   +0.060   -0.066   5.385   +0.122   -0.098   -0.029   +0.095   -0.095   0.002      +0.013     -0.013     
0  1  Kepler-58 d    1336.03  40.10153    8.6987      2  0.28747     69.747805  4.84    +0.13    -0.16    8.46    +0.79    -0.60    0.486    +0.066   -0.060   0.0023     +0.0033    -0.0029    
1  2                 1336.04  4.4581375   0.11791     0  0           0          2.673   +0.074   -0.078   2.176   +0.097   -0.089   0.255    +0.073   -0.073   0.0001     +0.0013    -0.0013    
1  2  Kepler-58 b    1336.01  10.218574   11.2185     2  0.14605     34.982086  3.787   +0.067   -0.091   4.60    +0.16    -0.10    0.01     +0.17    -0.17    -0.0000    +0.0062    -0.0066    
1  2  Kepler-58 c    1336.02  15.573686   22.3031     3  0.016042    323.6118   4.479   +0.068   -0.083   5.65    +0.17    -0.13    0.08     +0.12    -0.13    -0.0011    +0.0092    -0.0093    
1  2  Kepler-58 d    1336.03  40.101577   2.5072      2  0.28748     69.747332  4.87    +0.14    -0.15    8.97    +0.88    -0.76    -0.511   +0.061   -0.060   0.0002     +0.0017    -0.0017    
0  3                 1336.04  4.4581384   0.16546     0  0           0          2.747   +0.055   -0.058   2.101   +0.085   -0.061   0.188    +0.083   -0.068   -0.0024    +0.0024    -0.0022    
0  3  Kepler-58 b    1336.01  10.218549   12.0525     2  0.14605     34.982767  3.740   +0.050   -0.057   4.520   +0.114   -0.080   0.080    +0.092   -0.106   0.0032     +0.0078    -0.0088    
0  3  Kepler-58 c    1336.02  15.573624   23.5087     3  0.016038    323.68471  4.405   +0.052   -0.060   5.290   +0.119   -0.076   -0.046   +0.083   -0.094   0.006      +0.015     -0.015     
0  3  Kepler-58 d    1336.03  40.101476   10.3686     2  0.28748     69.746152  4.93    +0.13    -0.15    11.1    +1.6     -1.5     -0.623   +0.079   -0.061   -0.0094    +0.0066    -0.0046    
1  1  Kepler-84 d    1589.04  4.2245465   1.6069      0  0           0          3.316   +0.036   -0.035   2.380   +0.056   -0.057   0.090    +0.037   -0.034   0.0014     +0.0017    -0.0018    
1  1  Kepler-84 b    1589.01  8.7258774   11.4415     2  0.032762    133.17283  4.123   +0.037   -0.039   5.141   +0.084   -0.085   0.123    +0.040   -0.041   0.056      +0.013     -0.015     
1  1  Kepler-84 c    1589.02  12.883027   11.3834     3  -0.015723   273.1183   4.344   +0.075   -0.078   6.55    +0.23    -0.23    0.345    +0.056   -0.070   -0.0375    +0.0092    -0.0082    
1  1  Kepler-84 e    1589.03  27.434503   6.6016      2  0.064752    211.84441  5.174   +0.090   -0.104   8.35    +0.43    -0.36    0.507    +0.040   -0.037   -0.0082    +0.0070    -0.0071    
1  1  Kepler-84 f    1589.05  44.551237   4.6784      3  0.08261     179.76544  5.58    +0.18    -0.24    9.83    +0.90    -0.75    -0.623   +0.050   -0.051   0.0117     +0.0086    -0.0065    
0  2  Kepler-84 d    1589.04  4.2245353   2.3796      0  0           0          3.314   +0.046   -0.045   2.596   +0.078   -0.062   0.216    +0.059   -0.054   -0.0068    +0.0024    -0.0031    
0  2  Kepler-84 b    1589.01  8.7258905   12.8634     2  0.032764    133.16174  4.041   +0.039   -0.050   4.977   +0.070   -0.058   -0.101   +0.060   -0.066   0.057      +0.012     -0.012     
0  2  Kepler-84 c    1589.02  12.883015   12.816      3  -0.015724   273.10263  4.382   +0.048   -0.054   6.24    +0.13    -0.12    0.268    +0.050   -0.054   -0.0320    +0.0085    -0.0092    
0  2  Kepler-84 e    1589.03  27.43448    5.946       2  0.064752    211.8411   5.257   +0.072   -0.075   6.85    +0.43    -0.34    0.329    +0.071   -0.076   0.0033     +0.0067    -0.0061    
0  2  Kepler-84 f    1589.05  44.551443   8.7489      3  0.082616    179.75391  5.38    +0.20    -0.23    9.37    +0.91    -0.75    0.625    +0.051   -0.053   -0.0124    +0.0075    -0.0089    
0  1                 1860.03  3.0764432   0.84467     0  0           0          2.611   +0.018   -0.018   2.117   +0.022   -0.023   0.073    +0.025   -0.023   0.0005     +0.0017    -0.0015    
0  1  Kepler-416 b   1860.01  6.3194423   2.053       2  0.027069    116.72742  3.152   +0.022   -0.021   5.077   +0.078   -0.076   0.388    +0.018   -0.019   0.0023     +0.0039    -0.0040    
0  1  Kepler-416 c   1860.02  12.209454   3.6743      2  -0.033977   179.67246  4.072   +0.023   -0.023   5.224   +0.046   -0.044   0.035    +0.052   -0.059   -0.0113    +0.0040    -0.0035    
0  1                 1860.04  24.842925   3.5312      2  0.017373    715.00289  4.453   +0.088   -0.089   3.76    +0.13    -0.12    -0.253   +0.078   -0.069   0.0021     +0.0015    -0.0013    
1  2                 1860.03  3.0764433   1.1207      0  0           0          2.604   +0.019   -0.020   2.208   +0.047   -0.046   0.201    +0.045   -0.047   -0.0010    +0.0015    -0.0017    
1  2  Kepler-416 b   1860.01  6.3194462   2.5351      2  0.02707     116.72403  3.162   +0.026   -0.029   5.14    +0.12    -0.11    -0.400   +0.026   -0.027   -0.0038    +0.0066    -0.0061    
1  2  Kepler-416 c   1860.02  12.20946    3.8643      2  -0.033977   179.67376  4.061   +0.030   -0.030   5.48    +0.13    -0.13    -0.215   +0.063   -0.050   0.0034     +0.0045    -0.0049    
1  2                 1860.04  24.842755   14.4047     2  0.01736     715.50238  4.749   +0.047   -0.058   3.817   +0.068   -0.062   -0.055   +0.085   -0.079   0.0017     +0.0031    -0.0032    
1  1  Kepler-338 e   1930.04  9.3414678   4.0449      0  0           0          6.343   +0.015   -0.019   3.171   +0.042   -0.019   0.100    +0.042   -0.019   0.0001     +0.0013    -0.0018    
1  1  Kepler-338 b   1930.01  13.727074   6.7244      3  -0.020349   224.86014  7.107   +0.035   -0.027   5.957   +0.067   -0.063   -0.277   +0.018   -0.018   0.0079     +0.0021    -0.0038    
1  1  Kepler-338 c   1930.02  24.31141    4.6159      2  -0.11447    106.18958  8.695   +0.098   -0.052   6.691   +0.093   -0.149   0.215    +0.036   -0.176   -0.0225    +0.0156    -0.0029    
1  1  Kepler-338 d   1930.03  44.430295   3.911       2  -0.086225   257.64159  9.897   +0.214   -0.069   9.90    +0.29    -0.63    -0.379   +0.107   -0.035   0.0138     +0.0022    -0.0107    
1  1  Kepler-341 b   1952.03  5.1955435   3.1351      0  0           0          3.902   +0.073   -0.075   2.340   +0.058   -0.051   0.107    +0.050   -0.045   -0.0037    +0.0080    -0.0082    
1  1  Kepler-341 c   1952.01  8.010387    3.0213      3  0.027854    95.862503  4.207   +0.058   -0.066   3.945   +0.089   -0.064   -0.01    +0.12    -0.12    0.0041     +0.0073    -0.0066    
1  1  Kepler-341 d   1952.02  27.666358   15.601      1  -1          27.666387  5.96    +0.11    -0.10    7.59    +0.29    -0.26    -0.456   +0.034   -0.033   -0.0020    +0.0053    -0.0056    
1  1  Kepler-341 e   1952.04  42.472346   13.1511     3  0.023444    603.88367  7.39    +0.13    -0.13    7.51    +0.17    -0.14    0.002    +0.084   -0.083   -0.0002    +0.0040    -0.0039    
0  2  Kepler-341 b   1952.03  5.195539    1.3948      0  0           0          3.877   +0.153   -0.084   2.362   +0.067   -0.055   0.165    +0.064   -0.104   -0.0008    +0.0059    -0.0061    
0  2  Kepler-341 c   1952.01  8.0104021   1.5259      3  0.027857    95.851501  4.224   +0.044   -0.055   4.041   +0.272   -0.099   0.165    +0.132   -0.098   -0.0008    +0.0061    -0.0067    
0  2  Kepler-341 d   1952.02  27.666375   8.1964      1  -1          27.666068  6.19    +0.29    -0.16    6.34    +0.44    -0.23    0.13     +0.14    -0.24    0.008      +0.021     -0.014     
0  2  Kepler-341 e   1952.04  42.472869   22.6411     3  0.023458    603.51428  7.02    +0.26    -0.13    7.20    +0.35    -0.17    0.087    +0.099   -0.099   -0.008     +0.015     -0.046     
1  1  Kepler-85 b    2038.01  8.3053236   32.0441     0  0           0          3.284   +0.042   -0.038   3.759   +0.065   -0.050   0.175    +0.028   -0.029   0.0002     +0.0039    -0.0034    
1  1  Kepler-85 c    2038.02  12.513492   32.8107     3  0.0044583   935.60217  3.675   +0.034   -0.035   4.82    +0.15    -0.11    -0.295   +0.041   -0.044   0.0029     +0.0040    -0.0046    
1  1  Kepler-85 d    2038.03  17.913558   8.5736      3  -0.04564    130.83292  4.247   +0.057   -0.053   3.188   +0.098   -0.087   0.015    +0.088   -0.078   0.002      +0.010     -0.012     
1  1  Kepler-85 e    2038.04  25.215169   8.1602      3  -0.061594   136.45938  4.772   +0.076   -0.081   3.634   +0.097   -0.094   0.103    +0.101   -0.096   -0.0060    +0.0041    -0.0033    
0  2  Kepler-85 b    2038.01  8.3053479   30.6993     0  0           0          3.268   +0.030   -0.032   3.742   +0.064   -0.057   0.175    +0.041   -0.044   -0.0043    +0.0030    -0.0027    
0  2  Kepler-85 c    2038.02  12.513539   32.6124     3  0.0044584   935.57021  3.691   +0.030   -0.033   4.712   +0.090   -0.083   0.256    +0.038   -0.038   -0.0015    +0.0045    -0.0047    
0  2  Kepler-85 d    2038.03  17.913488   8.7671      3  -0.045648   130.80999  4.310   +0.043   -0.054   3.440   +0.088   -0.082   -0.148   +0.072   -0.073   0.0282     +0.0074    -0.0080    
0  2  Kepler-85 e    2038.04  25.214969   7.8017      3  -0.0616     136.44383  4.79    +0.10    -0.19    3.81    +0.19    -0.12    -0.18    +0.16    -0.14    -0.0056    +0.0035    -0.0033    
0  3  Kepler-85 b    2038.01  8.3053389   32.2582     0  0           0          3.286   +0.027   -0.042   3.707   +0.044   -0.049   0.124    +0.034   -0.034   0.0056     +0.0024    -0.0025    
0  3  Kepler-85 c    2038.02  12.513508   33.7166     3  0.0044583   935.58671  3.699   +0.024   -0.026   4.722   +0.089   -0.113   -0.245   +0.046   -0.033   -0.0054    +0.0036    -0.0033    
0  3  Kepler-85 d    2038.03  17.913319   10.2867     3  -0.045653   130.79498  4.310   +0.075   -0.112   3.405   +0.098   -0.096   -0.215   +0.057   -0.055   0.0088     +0.0091    -0.0100    
0  3  Kepler-85 e    2038.04  25.215209   5.5663      3  -0.061586   136.47612  4.687   +0.086   -0.114   3.95    +0.20    -0.24    -0.297   +0.091   -0.075   -0.0009    +0.0024    -0.0029    
0  4  Kepler-85 b    2038.01  8.305354    32.335      0  0           0          3.314   +0.026   -0.027   3.690   +0.048   -0.041   0.103    +0.040   -0.041   -0.0020    +0.0029    -0.0034    
0  4  Kepler-85 c    2038.02  12.513521   34.2681     3  0.0044551   936.27452  3.676   +0.035   -0.034   4.820   +0.081   -0.084   0.294    +0.027   -0.029   -0.0034    +0.0058    -0.0049    
0  4  Kepler-85 d    2038.03  17.913479   3.6282      3  -0.045642   130.82738  4.374   +0.036   -0.049   3.388   +0.085   -0.081   0.092    +0.083   -0.091   0.0009     +0.0076    -0.0081    
0  4  Kepler-85 e    2038.04  25.214678   24.8307     3  -0.061642   136.34597  4.875   +0.072   -0.157   3.74    +0.16    -0.11    -0.16    +0.11    -0.13    0.0087     +0.0042    -0.0043    
0  1  Kepler-265 b   1052.02  6.8462193   7.3394      0  0           0          3.468   +0.084   -0.083   3.10    +0.14    -0.12    0.141    +0.081   -0.072   -0.0006    +0.0044    -0.0027    
0  1  Kepler-265 c   1052.01  17.02902    7.566       2  0.24369     34.940329  4.552   +0.067   -0.086   6.02    +0.22    -0.13    0.01     +0.16    -0.17    0.0003     +0.0043    -0.0078    
0  1  Kepler-265 d   1052.04  43.131089   12.1571     2  0.26637     80.960392  2.83    +0.26    -0.25    17.8    +2.7     -2.4     0.844    +0.053   -1.749   0.0041     +0.0049    -0.0087    
0  1  Kepler-265 e   1052.03  67.83183    22.6185     3  0.048428    466.8652   7.15    +0.17    -0.21    8.99    +0.37    -0.32    0.06     +0.15    -0.18    -0.0026    +0.0036    -0.0060    
0  2  Kepler-265 b   1052.02  6.8462023   2.048       0  0           0          3.427   +0.075   -0.069   3.164   +0.100   -0.091   0.189    +0.059   -0.064   -0.0023    +0.0026    -0.0019    
0  2  Kepler-265 c   1052.01  17.029025   3.0666      2  0.24368     34.941024  4.538   +0.074   -0.080   6.01    +0.18    -0.14    -0.087   +0.122   -0.095   0.0030     +0.0044    -0.0057    
0  2  Kepler-265 d   1052.04  43.131322   9.4672      2  0.26641     80.948656  3.03    +0.19    -0.21    17.3    +1.8     -1.5     0.877    +0.018   -0.018   0.0013     +0.0050    -0.0041    
0  2  Kepler-265 e   1052.03  67.831096   24.8372     3  0.048413    467.01996  7.19    +0.16    -0.22    9.40    +0.59    -0.46    0.20     +0.11    -0.12    -0.0038    +0.0072    -0.0078    
0  3  Kepler-265 b   1052.02  6.8461942   8.008       0  0           0          3.356   +0.069   -0.074   3.063   +0.063   -0.060   0.122    +0.056   -0.060   0.0012     +0.0019    -0.0018    
0  3  Kepler-265 c   1052.01  17.029005   3.2749      2  0.24368     34.941323  4.585   +0.091   -0.102   7.39    +0.40    -0.36    -0.432   +0.059   -0.052   -0.0019    +0.0025    -0.0027    
0  3  Kepler-265 d   1052.04  43.131033   2.1955      2  0.26639     80.953007  2.91    +0.31    -0.22    18.4    +2.3     -2.3     -0.888   +0.026   -0.018   -0.0002    +0.0031    -0.0059    
0  3  Kepler-265 e   1052.03  67.831376   22.0487     3  0.048448    466.68975  7.33    +0.13    -0.15    8.97    +0.28    -0.24    -0.006   +0.092   -0.109   0.0033     +0.0122    -0.0069    
0  4  Kepler-265 b   1052.02  6.8462207   4.7383      0  0           0          3.429   +0.077   -0.085   3.33    +0.20    -0.16    0.295    +0.078   -0.075   0.0007     +0.0013    -0.0014    
0  4  Kepler-265 c   1052.01  17.029013   4.6069      2  0.24368     34.941594  4.538   +0.082   -0.087   6.10    +0.31    -0.20    0.15     +0.11    -0.11    -0.0026    +0.0037    -0.0038    
0  4  Kepler-265 d   1052.04  43.131052   5.8944      2  0.2664      80.952697  3.03    +0.20    -0.21    17.3    +2.1     -1.9     0.879    +0.018   -0.020   0.0011     +0.0035    -0.0035    
0  4  Kepler-265 e   1052.03  67.831876   14.2478     3  0.048463    466.55112  7.34    +0.15    -0.18    9.13    +0.35    -0.27    -0.03    +0.15    -0.15    0.0006     +0.0062    -0.0074    
0  5  Kepler-265 b   1052.02  6.8461782   5.6841      0  0           0          3.450   +0.057   -0.059   3.21    +0.17    -0.12    0.243    +0.078   -0.076   0.0004     +0.0012    -0.0013    
0  5  Kepler-265 c   1052.01  17.029042   8.2034      2  0.24369     34.940268  4.55    +0.10    -0.10    6.15    +1.32    -0.28    -0.16    +0.20    -0.27    0.0009     +0.0025    -0.0023    
0  5  Kepler-265 d   1052.04  43.130855   10.5983     2  0.26638     80.956866  3.04    +0.20    -0.23    16.4    +1.9     -1.5     -0.872   +0.018   -0.019   -0.0039    +0.0051    -0.0032    
0  5  Kepler-265 e   1052.03  67.831262   21.0505     3  0.048445    466.71394  7.30    +0.13    -0.16    9.37    +0.36    -0.24    0.09     +0.13    -0.15    0.0042     +0.0045    -0.0085    
0  1  Kepler-758 c   1060.02  4.7579604   0.32684     0  0           0          4.739   +0.043   -0.052   2.971   +0.035   -0.037   0.056    +0.040   -0.034   -0.0087    +0.0035    -0.0030    
0  1  Kepler-758 e   1060.04  8.1934536   22.2753     2  -0.13895    29.484927  4.93    +0.16    -0.14    3.39    +0.17    -0.18    -0.373   +0.115   -0.070   0.011      +0.013     -0.016     
0  1  Kepler-758 b   1060.01  12.109666   7.0819      3  -0.014718   274.26267  5.45    +0.11    -0.11    5.83    +0.24    -0.25    -0.391   +0.073   -0.048   0.029      +0.015     -0.016     
0  1  Kepler-758 d   1060.03  20.496298   19.2171     2  -0.15374    66.655178  6.42    +0.10    -0.12    6.36    +0.21    -0.22    -0.406   +0.034   -0.032   -0.0106    +0.0101    -0.0093    
0  2  Kepler-758 c   1060.02  4.7579457   0.28875     0  0           0          4.702   +0.064   -0.077   3.089   +0.074   -0.067   0.135    +0.046   -0.042   -0.0009    +0.0020    -0.0026    
0  2  Kepler-758 e   1060.04  8.1934022   8.951       2  -0.13898    29.477703  4.97    +0.12    -0.13    3.62    +0.20    -0.20    0.398    +0.064   -0.080   0.001      +0.011     -0.011     
0  2  Kepler-758 b   1060.01  12.109659   8.0204      3  -0.014682   274.92743  5.532   +0.061   -0.064   6.14    +0.17    -0.19    0.385    +0.035   -0.043   -0.0043    +0.0047    -0.0064    
0  2  Kepler-758 d   1060.03  20.496969   5.7873      2  -0.1537     66.678708  6.71    +0.12    -0.17    5.96    +0.22    -0.20    -0.246   +0.093   -0.078   0.0121     +0.0042    -0.0038    
0  1  Kepler-763 b   1082.03  1.1965493   0.0032993   0  0           0          1.435   +0.070   -0.074   1.357   +0.124   -0.094   0.402    +0.098   -0.106   -0.00047   +0.00106   -0.00096   
0  1                 1082.02  4.0966832   0.48418     1  -1          4.0966909  2.182   +0.092   -0.117   2.060   +0.140   -0.090   0.09     +0.19    -0.21    -0.006     +0.015     -0.015     
0  1                 1082.01  6.5032552   2.3931      3  0.058295    37.186125  2.49    +0.10    -0.14    2.77    +0.30    -0.17    -0.20    +0.30    -0.20    0.000      +0.040     -0.041     
0  1                 1082.04  9.6550455   3.0016      3  -0.010234   314.46282  2.95    +0.11    -0.17    2.81    +0.28    -0.16    0.02     +0.28    -0.30    0.010      +0.042     -0.039     
0  1  Kepler-271 d   1151.03  5.2496886   5.5647      0  0           0          2.716   +0.037   -0.044   1.241   +0.035   -0.032   0.169    +0.061   -0.058   0.0056     +0.0088    -0.0085    
0  1  Kepler-271 c   1151.02  7.4108531   1.9602      3  -0.058886   41.95003   3.029   +0.036   -0.042   1.844   +0.034   -0.028   -0.010   +0.089   -0.087   -0.016     +0.020     -0.019     
0  1  Kepler-271 b   1151.01  10.435468   3.9305      3  -0.061244   56.797223  3.404   +0.047   -0.065   2.725   +0.085   -0.056   0.14     +0.11    -0.16    0.010      +0.013     -0.014     
0  1                 1151.04  17.453292   4.6445      2  -0.16375    53.292282  4.108   +0.051   -0.075   2.058   +0.071   -0.058   0.03     +0.12    -0.12    0.001      +0.013     -0.013     
0  1                 1151.05  21.720364   6.1575      5  -0.0044048  986.22246  4.388   +0.075   -0.164   2.286   +0.120   -0.074   -0.13    +0.18    -0.17    0.002      +0.013     -0.013     
0  2  Kepler-271 d   1151.03  5.2496917   4.4763      0  0           0          2.750   +0.042   -0.051   1.257   +0.033   -0.029   0.162    +0.071   -0.069   -0.008     +0.013     -0.011     
0  2  Kepler-271 c   1151.02  7.4108454   2.4005      3  -0.058883   41.952603  3.048   +0.036   -0.039   1.879   +0.035   -0.029   0.017    +0.076   -0.073   0.020      +0.019     -0.024     
0  2  Kepler-271 b   1151.01  10.435468   4.1818      3  -0.061244   56.796951  3.386   +0.071   -0.093   2.792   +0.116   -0.080   0.04     +0.27    -0.29    -0.013     +0.015     -0.012     
0  2                 1151.04  17.453272   6.5628      2  -0.16375    53.291633  4.129   +0.050   -0.066   2.105   +0.064   -0.049   0.06     +0.10    -0.10    -0.000     +0.011     -0.011     
0  2                 1151.05  21.720265   5.71        5  -0.0044268  981.29084  4.423   +0.073   -0.122   2.280   +0.093   -0.072   -0.14    +0.14    -0.13    -0.001     +0.012     -0.012     
0  3  Kepler-271 d   1151.03  5.2496883   3.0861      0  0           0          2.731   +0.046   -0.054   1.220   +0.028   -0.024   0.169    +0.065   -0.063   -0.0004    +0.0098    -0.0097    
0  3  Kepler-271 c   1151.02  7.4108511   1.656       3  -0.058885   41.950906  3.052   +0.041   -0.049   1.872   +0.039   -0.033   0.03     +0.10    -0.11    -0.000     +0.019     -0.018     
0  3  Kepler-271 b   1151.01  10.435473   3.6495      3  -0.061244   56.797182  3.381   +0.050   -0.069   2.752   +0.097   -0.066   -0.17    +0.15    -0.11    0.001      +0.011     -0.011     
0  3                 1151.04  17.453314   5.8702      2  -0.16375    53.292539  4.093   +0.061   -0.087   2.024   +0.060   -0.044   0.05     +0.13    -0.14    -0.000     +0.013     -0.013     
0  3                 1151.05  21.720221   3.935       5  -0.0044182  983.22805  4.399   +0.076   -0.165   2.280   +0.102   -0.058   -0.01    +0.21    -0.21    0.000      +0.013     -0.013     
0  4  Kepler-271 d   1151.03  5.2496902   3.7859      0  0           0          2.721   +0.037   -0.043   1.251   +0.032   -0.027   0.152    +0.066   -0.062   -0.012     +0.011     -0.010     
0  4  Kepler-271 c   1151.02  7.4108351   1.9383      3  -0.058886   41.950194  3.035   +0.044   -0.046   1.879   +0.035   -0.029   -0.085   +0.084   -0.078   0.027      +0.021     -0.023     
0  4  Kepler-271 b   1151.01  10.435471   3.5883      3  -0.061242   56.799546  3.381   +0.061   -0.077   2.770   +0.110   -0.076   -0.05    +0.33    -0.19    -0.014     +0.014     -0.012     
0  4                 1151.04  17.453323   3.1955      2  -0.16375    53.292936  4.074   +0.056   -0.085   2.055   +0.057   -0.041   0.04     +0.13    -0.14    -0.0023    +0.0096    -0.0100    
0  4                 1151.05  21.720222   5.2568      5  -0.0044296  980.68689  4.348   +0.085   -0.187   2.284   +0.127   -0.073   0.14     +0.18    -0.21    0.000      +0.010     -0.010     
0  5  Kepler-271 d   1151.03  5.2496931   3.1322      0  0           0          2.720   +0.038   -0.043   1.232   +0.034   -0.030   0.174    +0.067   -0.069   0.001      +0.011     -0.010     
0  5  Kepler-271 c   1151.02  7.4108454   2.4719      3  -0.058885   41.951003  3.030   +0.038   -0.042   1.862   +0.033   -0.028   -0.007   +0.083   -0.083   -0.006     +0.022     -0.022     
0  5  Kepler-271 b   1151.01  10.435468   4.0877      3  -0.061244   56.797442  3.390   +0.056   -0.079   2.740   +0.101   -0.065   -0.14    +0.26    -0.14    0.002      +0.012     -0.012     
0  5                 1151.04  17.453315   5.0769      2  -0.16375    53.292971  4.106   +0.052   -0.072   2.056   +0.057   -0.045   0.05     +0.11    -0.11    0.003      +0.012     -0.012     
0  5                 1151.05  21.720304   3.8295      5  -0.00443    980.57732  4.399   +0.068   -0.153   2.276   +0.113   -0.071   -0.07    +0.20    -0.19    0.002      +0.012     -0.011     
0  1  Kepler-106 b   116.03   6.1649656   1.565       0  0           0          3.378   +0.021   -0.025   1.635   +0.035   -0.030   0.115    +0.046   -0.038   -0.0013    +0.0012    -0.0012    
0  1  Kepler-106 c   116.01   13.570803   4.7412      2  0.10064     67.420294  3.119   +0.020   -0.021   7.04    +0.14    -0.14    -0.6362  +0.0083  -0.0082  0.0003     +0.0027    -0.0026    
0  1  Kepler-106 d   116.04   23.979998   22.4078     2  -0.11649    102.93013  4.285   +0.051   -0.043   3.422   +0.061   -0.064   -0.388   +0.027   -0.022   0.0246     +0.0070    -0.0070    
0  1  Kepler-106 e   116.02   43.844491   2.9051      2  -0.085811   255.47164  6.361   +0.018   -0.018   9.416   +0.039   -0.035   0.003    +0.030   -0.031   -0.0006    +0.0014    -0.0014    
0  2  Kepler-106 b   116.03   6.1649672   1.9833      0  0           0          3.342   +0.052   -0.051   1.827   +0.068   -0.069   0.304    +0.053   -0.068   -0.0001    +0.0013    -0.0013    
0  2  Kepler-106 c   116.01   13.57082    4.0698      2  0.10064     67.424363  3.147   +0.016   -0.017   7.30    +0.14    -0.15    -0.6531  +0.0091  -0.0084  -0.0040    +0.0020    -0.0018    
0  2  Kepler-106 d   116.04   23.980301   18.0575     2  -0.11648    102.94139  4.468   +0.037   -0.038   3.421   +0.051   -0.058   -0.357   +0.018   -0.018   -0.0253    +0.0062    -0.0062    
0  2  Kepler-106 e   116.02   43.844294   3.788       2  -0.085827   255.42308  6.314   +0.014   -0.014   9.231   +0.078   -0.076   -0.120   +0.024   -0.022   0.0094     +0.0017    -0.0019    
0  1  Kepler-107 b   117.03   3.1800357   8.3294      0  0           0          3.630   +0.017   -0.016   2.354   +0.031   -0.039   0.237    +0.025   -0.033   -0.0123    +0.0020    -0.0024    
0  1  Kepler-107 c   117.02   4.9014402   3.5637      3  0.027544    59.315563  4.088   +0.014   -0.014   2.860   +0.023   -0.028   -0.260   +0.021   -0.017   0.0216     +0.0022    -0.0022    
0  1  Kepler-107 d   117.04   7.958203    12.7039     3  0.082431    32.181238  4.463   +0.026   -0.027   2.342   +0.042   -0.040   0.406    +0.012   -0.014   -0.0059    +0.0041    -0.0035    
0  1  Kepler-107 e   117.01   14.749154   2.6069      2  -0.073337   100.55749  6.060   +0.017   -0.017   7.420   +0.037   -0.042   0.2712   +0.0094  -0.0108  -0.01194   +0.00094   -0.00091   
0  2  Kepler-107 b   117.03   3.1800438   7.5074      0  0           0          3.694   +0.015   -0.013   2.316   +0.014   -0.015   0.139    +0.016   -0.017   0.0091     +0.0035    -0.0032    
0  2  Kepler-107 c   117.02   4.901402    2.4916      3  0.027533    59.338714  4.105   +0.014   -0.014   3.006   +0.028   -0.028   -0.320   +0.012   -0.011   -0.0147    +0.0027    -0.0025    
0  2  Kepler-107 d   117.04   7.9580088   21.8377     3  0.082416    32.186611  4.770   +0.037   -0.034   2.398   +0.047   -0.044   0.354    +0.020   -0.025   0.0401     +0.0078    -0.0051    
0  2  Kepler-107 e   117.01   14.749172   2.3596      2  -0.073316   100.58668  6.052   +0.019   -0.018   7.423   +0.093   -0.073   0.272    +0.020   -0.017   -0.0043    +0.0020    -0.0013    
0  1  Kepler-279 b   1236.02  12.309775   3.1947      0  0           0          5.433   +0.031   -0.031   5.892   +0.055   -0.054   0.152    +0.027   -0.027   -0.00350   +0.00026   -0.00025   
0  1  Kepler-279 c   1236.01  35.735265   61.0004     2  0.4515      39.574025  7.616   +0.039   -0.038   18.07   +0.19    -0.20    -0.5700  +0.0058  -0.0058  -0.0005    +0.0019    -0.0022    
0  1  Kepler-279 d   1236.03  54.420674   138.9095    3  0.015258    1188.9224  6.796   +0.065   -0.065   23.42   +0.31    -0.28    0.7483   +0.0051  -0.0050  -0.0236    +0.0026    -0.0024    
0  1                 1236.04  98.343755   35.0891     2  -0.096447   509.83225  11.61   +0.11    -0.12    18.23   +0.25    -0.26    0.518    +0.013   -0.013   0.00996    +0.00093   -0.00085   
0  2  Kepler-279 b   1236.02  12.309687   3.5717      0  0           0          5.448   +0.029   -0.030   6.022   +0.100   -0.090   0.199    +0.033   -0.030   -0.00346   +0.00036   -0.00032   
0  2  Kepler-279 c   1236.01  35.735025   59.0299     2  0.4515      39.573696  7.737   +0.030   -0.031   14.52   +0.13    -0.14    -0.4005  +0.0095  -0.0093  -0.0116    +0.0011    -0.0011    
0  2  Kepler-279 d   1236.03  54.417156   131.1718    3  0.015195    1193.7688  6.782   +0.052   -0.050   19.22   +0.21    -0.24    -0.6860  +0.0065  -0.0060  0.0325     +0.0022    -0.0022    
0  2                 1236.04  98.338408   62.3152     2  -0.096436   509.86266  11.40   +0.13    -0.15    15.03   +0.31    -0.27    0.377    +0.030   -0.028   -0.0142    +0.0016    -0.0014    
0  3  Kepler-279 b   1236.02  12.309756   1.6037      0  0           0          5.425   +0.021   -0.021   5.760   +0.037   -0.035   0.086    +0.022   -0.022   -0.00687   +0.00035   -0.00034   
0  3  Kepler-279 c   1236.01  35.735073   59.8219     2  0.45149     39.574238  7.670   +0.026   -0.026   12.413  +0.082   -0.073   0.210    +0.015   -0.014   0.0084     +0.0013    -0.0014    
0  3  Kepler-279 d   1236.03  54.417556   131.3789    3  0.015203    1193.1381  6.821   +0.040   -0.037   16.74   +0.12    -0.12    0.6322   +0.0047  -0.0048  -0.0376    +0.0024    -0.0023    
0  3                 1236.04  98.342836   36.0323     2  -0.096404   510.05509  10.984  +0.072   -0.063   13.86   +0.13    -0.16    0.305    +0.017   -0.020   0.0177     +0.0012    -0.0012    
0  4  Kepler-279 b   1236.02  12.309738   0.61048     0  0           0          5.438   +0.022   -0.022   5.886   +0.048   -0.040   0.144    +0.025   -0.023   0.00420    +0.00020   -0.00019   
0  4  Kepler-279 c   1236.01  35.735086   58.8454     2  0.4515      39.574042  7.621   +0.032   -0.031   15.00   +0.18    -0.16    0.4468   +0.0102  -0.0089  0.0028     +0.0011    -0.0011    
0  4  Kepler-279 d   1236.03  54.419218   135.2328    3  0.015234    1190.7053  6.945   +0.043   -0.043   18.05   +0.24    -0.21    0.6519   +0.0069  -0.0065  -0.0253    +0.0020    -0.0020    
0  4                 1236.04  98.34301    40.764      2  -0.09642    509.98023  11.49   +0.12    -0.12    14.17   +0.19    -0.17    0.289    +0.027   -0.026   0.01096    +0.00099   -0.00106   
0  5  Kepler-279 b   1236.02  12.309734   2.4039      0  0           0          5.459   +0.027   -0.026   8.38    +0.12    -0.11    0.5381   +0.0098  -0.0096  0.00253    +0.00023   -0.00022   
0  5  Kepler-279 c   1236.01  35.735035   58.215      2  0.45149     39.574152  7.516   +0.031   -0.030   17.62   +0.15    -0.16    -0.5655  +0.0057  -0.0052  0.0057     +0.0012    -0.0014    
0  5  Kepler-279 d   1236.03  54.420922   141.1169    3  0.015264    1188.4032  7.282   +0.041   -0.038   19.07   +0.19    -0.20    0.6539   +0.0046  -0.0050  -0.0038    +0.0018    -0.0018    
0  5                 1236.04  98.341641   44.7264     2  -0.096455   509.78561  11.52   +0.11    -0.12    16.57   +0.23    -0.24    -0.446   +0.016   -0.016   -0.00627   +0.00099   -0.00085   
0  1  Kepler-286 b   1306.01  1.7963148   1.1889      0  0           0          2.007   +0.046   -0.048   1.790   +0.122   -0.084   0.324    +0.085   -0.077   -0.029     +0.012     -0.016     
0  1  Kepler-286 c   1306.02  3.4680956   0.9864      2  -0.034663   50.026176  2.247   +0.066   -0.065   2.64    +0.18    -0.18    0.463    +0.043   -0.049   0.068      +0.012     -0.014     
0  1  Kepler-286 d   1306.03  5.9142756   0.77857     2  -0.14732    20.07234   2.698   +0.079   -0.095   2.68    +0.23    -0.16    0.32     +0.12    -0.14    -0.044     +0.012     -0.014     
0  1  Kepler-286 e   1306.04  29.221472   0.83677     1  -1          29.221452  4.001   +0.100   -0.120   4.72    +0.30    -0.20    -0.01    +0.22    -0.19    -0.00064   +0.00088   -0.00097   
0  2  Kepler-286 b   1306.01  1.7963162   0.32032     0  0           0          1.911   +0.067   -0.037   1.726   +0.108   -0.085   0.273    +0.089   -0.089   -0.0159    +0.0079    -0.0032    
0  2  Kepler-286 c   1306.02  3.4680934   2.9517      2  -0.034663   50.026279  2.224   +0.038   -0.085   2.16    +0.21    -0.10    0.269    +0.141   -0.079   0.0555     +0.0069    -0.0106    
0  2  Kepler-286 d   1306.03  5.9142832   7.5048      2  -0.14733    20.071392  2.711   +0.052   -0.052   2.499   +0.087   -0.077   0.215    +0.075   -0.110   -0.076     +0.031     -0.010     
0  2  Kepler-286 e   1306.04  29.221528   4.0236      1  -1          29.221541  3.89    +0.21    -0.12    5.22    +0.87    -0.33    0.302    +0.100   -0.706   0.00129    +0.00086   -0.00072   
0  3  Kepler-286 b   1306.01  1.7963174   0.55037     0  0           0          1.902   +0.049   -0.031   1.600   +0.065   -0.035   0.118    +0.079   -0.074   0.0028     +0.0049    -0.0106    
0  3  Kepler-286 c   1306.02  3.4680921   1.3378      2  -0.034661   50.029506  2.079   +0.064   -0.061   2.50    +0.20    -0.19    0.36     +0.16    -0.88    -0.003     +0.020     -0.018     
0  3  Kepler-286 d   1306.03  5.9142952   0.90822     2  -0.14733    20.071395  2.795   +0.040   -0.049   2.46    +0.18    -0.10    0.14     +0.15    -0.18    0.0002     +0.0081    -0.0121    
0  3  Kepler-286 e   1306.04  29.221493   2.6171      1  -1          29.221563  4.021   +0.102   -0.091   5.35    +0.67    -0.48    -0.24    +0.62    -0.20    0.0002     +0.0016    -0.0013    
0  4  Kepler-286 b   1306.01  1.7963133   0.41383     0  0           0          2.111   +0.070   -0.050   1.720   +0.052   -0.039   0.065    +0.050   -0.042   -0.0141    +0.0033    -0.0032    
0  4  Kepler-286 c   1306.02  3.4680974   2.902       2  -0.03466    50.030063  2.305   +0.049   -0.047   3.24    +0.18    -0.14    0.570    +0.033   -0.027   0.0563     +0.0070    -0.0081    
0  4  Kepler-286 d   1306.03  5.914282    4.3384      2  -0.14733    20.071296  2.724   +0.049   -0.039   2.546   +0.076   -0.061   0.197    +0.060   -0.058   -0.0226    +0.0044    -0.0054    
0  4  Kepler-286 e   1306.04  29.221152   16.4194     1  -1          29.221128  3.74    +0.19    -0.13    4.57    +0.35    -0.24    -0.07    +0.23    -0.23    -0.00139   +0.00079   -0.00063   
0  1                 1358.04  2.3458633   0.24712     0  0           0          1.734   +0.037   -0.038   1.633   +0.066   -0.044   0.101    +0.081   -0.048   -0.021     +0.012     -0.011     
0  1                 1358.03  3.6482875   1.1831      3  0.0368      33.046181  1.997   +0.038   -0.047   2.037   +0.074   -0.055   -0.12    +0.10    -0.10    0.028      +0.029     -0.026     
0  1                 1358.01  5.6449223   0.84221     3  0.031519    59.698488  2.202   +0.038   -0.042   5.07    +0.24    -0.23    -0.336   +0.139   -0.066   -0.005     +0.015     -0.016     
0  1                 1358.02  8.7429445   1.758       3  0.032543    89.552936  2.713   +0.048   -0.069   4.014   +0.135   -0.091   0.14     +0.12    -0.16    -0.000     +0.021     -0.023     
0  2                 1358.04  2.3458604   0.35038     0  0           0          1.734   +0.031   -0.035   1.698   +0.060   -0.053   0.186    +0.064   -0.062   -0.002     +0.010     -0.010     
0  2                 1358.03  3.6482865   1.3543      3  0.036801    33.045134  2.022   +0.042   -0.050   2.080   +0.064   -0.053   -0.01    +0.11    -0.11    0.008      +0.032     -0.028     
0  2                 1358.01  5.6449169   1.2871      3  0.03152     59.696811  2.200   +0.035   -0.040   5.29    +0.30    -0.28    0.386    +0.060   -0.067   0.007      +0.015     -0.014     
0  2                 1358.02  8.7429201   2.2002      3  0.032542    89.554678  2.663   +0.058   -0.073   4.23    +0.22    -0.19    0.283    +0.088   -0.101   -0.017     +0.022     -0.025     
0  3                 1358.04  2.3458601   0.71556     0  0           0          1.711   +0.040   -0.040   1.738   +0.083   -0.074   0.256    +0.075   -0.080   -0.022     +0.010     -0.011     
0  3                 1358.03  3.6482955   1.0406      3  0.036799    33.047033  2.015   +0.063   -0.091   2.171   +0.113   -0.080   -0.23    +0.15    -0.13    0.065      +0.035     -0.029     
0  3                 1358.01  5.6449238   1.1866      3  0.031522    59.693716  2.193   +0.033   -0.036   5.34    +0.26    -0.24    -0.400   +0.055   -0.050   -0.002     +0.011     -0.012     
0  3                 1358.02  8.7429111   1.9469      3  0.032535    89.572977  2.713   +0.063   -0.083   4.21    +0.25    -0.18    -0.22    +0.23    -0.12    -0.039     +0.020     -0.025     
0  4                 1358.04  2.3458649   1.1658      0  0           0          1.746   +0.051   -0.049   1.821   +0.081   -0.077   0.293    +0.070   -0.085   0.0123     +0.0087    -0.0077    
0  4                 1358.03  3.6482932   3.4479      3  0.036801    33.045597  2.013   +0.044   -0.052   2.084   +0.060   -0.051   0.09     +0.11    -0.10    -0.025     +0.026     -0.027     
0  4                 1358.01  5.6449181   1.2822      3  0.031518    59.699832  2.209   +0.037   -0.042   5.29    +0.29    -0.26    -0.382   +0.068   -0.061   -0.011     +0.015     -0.016     
0  4                 1358.02  8.7429136   3.4154      3  0.032542    89.555389  2.724   +0.060   -0.088   4.11    +0.24    -0.14    -0.18    +0.28    -0.16    0.027      +0.022     -0.018     
0  5                 1358.04  2.3458626   0.70792     0  0           0          1.748   +0.053   -0.050   1.726   +0.064   -0.051   0.218    +0.077   -0.076   -0.006     +0.016     -0.011     
0  5                 1358.03  3.6482969   2.5193      3  0.036798    33.047775  2.026   +0.051   -0.047   2.087   +0.115   -0.073   0.13     +0.12    -0.13    -0.001     +0.026     -0.041     
0  5                 1358.01  5.6449178   2.0134      3  0.031521    59.694274  2.193   +0.040   -0.043   5.32    +0.37    -0.23    -0.377   +0.773   -0.056   0.004      +0.014     -0.014     
0  5                 1358.02  8.7429206   3.1887      3  0.032541    89.556752  2.756   +0.052   -0.071   4.10    +0.22    -0.13    0.12     +0.18    -0.28    0.006      +0.020     -0.023     
0  1  Kepler-292 b   1364.05  2.580832    3.1444      0  0           0          2.184   +0.046   -0.051   2.044   +0.082   -0.072   0.175    +0.076   -0.069   -0.009     +0.014     -0.015     
0  1  Kepler-292 c   1364.04  3.715466    4.1138      3  -0.040239   30.778554  2.419   +0.050   -0.079   2.487   +0.132   -0.081   -0.18    +0.18    -0.15    0.019      +0.022     -0.020     
0  1  Kepler-292 d   1364.02  7.0556841   2.2623      2  -0.050499   69.859839  3.101   +0.045   -0.058   4.547   +0.120   -0.090   -0.04    +0.13    -0.12    -0.014     +0.014     -0.013     
0  1  Kepler-292 e   1364.03  11.978838   2.3113      2  -0.15112    39.632434  3.671   +0.064   -0.088   5.35    +0.14    -0.11    0.02     +0.13    -0.13    0.006      +0.017     -0.019     
0  1  Kepler-292 f   1364.01  20.834268   4.3866      2  -0.13037    79.906273  4.288   +0.098   -0.099   6.67    +0.21    -0.16    -0.02    +0.11    -0.11    0.0006     +0.0099    -0.0101    
0  2  Kepler-292 b   1364.05  2.580836    0.71811     0  0           0          2.147   +0.042   -0.045   2.034   +0.083   -0.067   0.212    +0.074   -0.070   -0.018     +0.017     -0.018     
0  2  Kepler-292 c   1364.04  3.7154652   0.89633     3  -0.040243   30.775231  2.435   +0.047   -0.068   2.481   +0.090   -0.063   -0.03    +0.16    -0.17    0.023      +0.024     -0.022     
0  2  Kepler-292 d   1364.02  7.0556753   0.67151     2  -0.050497   69.862409  3.091   +0.047   -0.056   4.52    +0.16    -0.10    -0.07    +0.13    -0.13    -0.008     +0.014     -0.014     
0  2  Kepler-292 e   1364.03  11.978832   2.3168      2  -0.15112    39.632182  3.684   +0.070   -0.090   5.33    +0.16    -0.13    -0.02    +0.13    -0.14    0.004      +0.019     -0.019     
0  2  Kepler-292 f   1364.01  20.834176   3.4674      2  -0.13037    79.906177  4.26    +0.13    -0.14    6.73    +0.28    -0.22    -0.02    +0.12    -0.14    0.0014     +0.0093    -0.0089    
0  1  Kepler-296 c   1422.01  5.8416308   0.28026     0  0           0          1.776   +0.024   -0.025   3.639   +0.070   -0.063   0.132    +0.050   -0.046   -0.0038    +0.0046    -0.0059    
0  1  Kepler-296 b   1422.03  10.864398   5.2238      2  -0.07009    77.502923  1.95    +0.12    -0.13    3.50    +0.33    -0.27    -0.42    +0.18    -0.12    0.016      +0.026     -0.024     
0  1  Kepler-296 d   1422.02  19.850288   4.6773      2  -0.086451   114.80607  2.704   +0.044   -0.046   5.77    +0.12    -0.10    -0.009   +0.071   -0.073   0.014      +0.018     -0.020     
0  1  Kepler-296 e   1422.05  34.141967   7.1211      2  -0.14001    121.9251   2.844   +0.081   -0.111   4.76    +0.30    -0.22    -0.27    +0.13    -0.12    -0.014     +0.022     -0.022     
0  1  Kepler-296 f   1422.04  63.336364   5.2289      2  -0.07245    437.11018  3.563   +0.086   -0.096   6.35    +0.25    -0.19    -0.00    +0.15    -0.14    -0.011     +0.015     -0.015     
0  2  Kepler-296 c   1422.01  5.8416328   0.24357     0  0           0          1.765   +0.024   -0.023   3.633   +0.075   -0.063   0.145    +0.042   -0.042   0.0113     +0.0077    -0.0056    
0  2  Kepler-296 b   1422.03  10.86442    5.8549      2  -0.070087   77.506825  1.88    +0.12    -0.13    4.16    +0.44    -0.39    0.565    +0.082   -0.100   -0.035     +0.022     -0.024     
0  2  Kepler-296 d   1422.02  19.850268   6.056       2  -0.086455   114.80081  2.755   +0.042   -0.049   5.85    +0.11    -0.11    0.070    +0.067   -0.070   -0.001     +0.023     -0.025     
0  2  Kepler-296 e   1422.05  34.142083   9.0287      2  -0.14001    121.93011  2.70    +0.14    -0.16    5.28    +0.40    -0.33    -0.412   +0.115   -0.099   -0.023     +0.023     -0.024     
0  2  Kepler-296 f   1422.04  63.336656   7.5455      2  -0.072457   437.06578  3.568   +0.088   -0.127   6.52    +0.36    -0.21    -0.15    +0.18    -0.17    0.0329     +0.0089    -0.0087    
0  3  Kepler-296 c   1422.01  5.8416341   0.62727     0  0           0          1.764   +0.029   -0.027   3.648   +0.081   -0.069   0.165    +0.045   -0.045   -0.001     +0.010     -0.011     
0  3  Kepler-296 b   1422.03  10.864411   1.7087      2  -0.070088   77.506093  2.063   +0.066   -0.142   3.26    +0.33    -0.16    -0.24    +0.23    -0.20    0.014      +0.035     -0.033     
0  3  Kepler-296 d   1422.02  19.850288   4.6593      2  -0.086454   114.80233  2.722   +0.047   -0.050   5.85    +0.14    -0.11    0.010    +0.096   -0.095   -0.018     +0.027     -0.027     
0  3  Kepler-296 e   1422.05  34.141937   7.4809      2  -0.14002    121.92072  2.79    +0.10    -0.12    5.00    +0.30    -0.23    -0.365   +0.100   -0.092   0.002      +0.024     -0.026     
0  3  Kepler-296 f   1422.04  63.336551   3.7102      2  -0.072442   437.15516  3.57    +0.11    -0.13    6.70    +0.50    -0.34    -0.24    +0.16    -0.14    0.011      +0.013     -0.013     
0  4  Kepler-296 c   1422.01  5.8416358   0.33422     0  0           0          1.784   +0.024   -0.025   3.645   +0.070   -0.063   0.118    +0.045   -0.043   0.0135     +0.0086    -0.0068    
0  4  Kepler-296 b   1422.03  10.864398   5.1558      2  -0.070088   77.505041  1.90    +0.14    -0.15    3.66    +0.44    -0.37    0.48     +0.12    -0.18    -0.056     +0.031     -0.031     
0  4  Kepler-296 d   1422.02  19.850285   4.5818      2  -0.086452   114.8058   2.689   +0.050   -0.059   5.81    +0.12    -0.11    -0.060   +0.076   -0.075   0.019      +0.024     -0.024     
0  4  Kepler-296 e   1422.05  34.142171   11.4149     2  -0.14001    121.92628  2.856   +0.072   -0.087   4.73    +0.22    -0.18    -0.269   +0.095   -0.090   -0.034     +0.029     -0.026     
0  4  Kepler-296 f   1422.04  63.336644   6.8349      2  -0.072464   437.01885  3.505   +0.087   -0.095   6.30    +0.29    -0.21    -0.15    +0.12    -0.12    0.024      +0.015     -0.015     
0  1  Kepler-299 b   1432.03  2.9272119   1.4316      0  0           0          2.641   +0.086   -0.082   1.982   +0.111   -0.088   0.213    +0.086   -0.080   0.0005     +0.0051    -0.0062    
0  1  Kepler-299 c   1432.01  6.8859469   1.5052      2  0.1762      19.54031   3.525   +0.088   -0.099   4.39    +0.38    -0.26    -0.10    +0.41    -0.25    -0.002     +0.011     -0.012     
0  1  Kepler-299 d   1432.02  15.054913   5.1863      2  0.093161    80.800044  4.70    +0.13    -0.17    4.18    +0.24    -0.15    -0.03    +0.18    -0.20    0.003      +0.010     -0.011     
0  1  Kepler-299 e   1432.04  38.285713   6.1106      2  0.27153     70.49984   6.30    +0.23    -0.31    6.34    +0.37    -0.30    0.00     +0.19    -0.18    -0.0009    +0.0027    -0.0028    
0  2  Kepler-299 b   1432.03  2.9272143   0.043241    0  0           0          2.658   +0.082   -0.081   1.971   +0.084   -0.074   0.189    +0.073   -0.069   -0.0010    +0.0049    -0.0056    
0  2  Kepler-299 c   1432.01  6.8859623   0.048047    2  0.1762      19.540372  3.539   +0.078   -0.096   4.18    +0.27    -0.15    0.13     +0.17    -0.23    0.0024     +0.0080    -0.0077    
0  2  Kepler-299 d   1432.02  15.054926   0.41865     2  0.09316     80.801661  4.60    +0.13    -0.16    4.11    +0.18    -0.13    0.06     +0.16    -0.17    -0.0031    +0.0093    -0.0097    
0  2  Kepler-299 e   1432.04  38.285681   0.16688     2  0.27153     70.499832  6.34    +0.27    -0.35    6.46    +0.45    -0.34    -0.07    +0.20    -0.19    0.0004     +0.0034    -0.0034    
0  3  Kepler-299 b   1432.03  2.927213    0.061281    0  0           0          2.692   +0.078   -0.076   2.002   +0.104   -0.084   0.204    +0.081   -0.079   0.0016     +0.0041    -0.0029    
0  3  Kepler-299 c   1432.01  6.8859454   0.17314     2  0.1762      19.540611  3.493   +0.096   -0.106   4.51    +0.35    -0.31    0.07     +0.31    -0.44    -0.0012    +0.0046    -0.0051    
0  3  Kepler-299 d   1432.02  15.054888   5.2079      2  0.093162    80.800023  4.59    +0.13    -0.16    4.08    +0.21    -0.15    0.07     +0.15    -0.17    -0.0004    +0.0076    -0.0068    
0  3  Kepler-299 e   1432.04  38.285634   7.5695      2  0.27153     70.500037  6.34    +0.22    -0.29    6.40    +0.40    -0.29    -0.04    +0.19    -0.19    0.0009     +0.0025    -0.0025    
0  4  Kepler-299 b   1432.03  2.927212    1.6232      0  0           0          2.674   +0.080   -0.085   1.996   +0.102   -0.078   0.213    +0.089   -0.089   -0.0010    +0.0073    -0.0075    
0  4  Kepler-299 c   1432.01  6.8859483   1.3482      2  0.1762      19.54063   3.500   +0.087   -0.102   4.32    +0.42    -0.24    -0.12    +0.36    -0.26    -0.0019    +0.0067    -0.0068    
0  4  Kepler-299 d   1432.02  15.054919   2.5109      2  0.09316     80.801605  4.68    +0.13    -0.16    4.12    +0.18    -0.14    -0.02    +0.17    -0.17    0.012      +0.015     -0.013     
0  4  Kepler-299 e   1432.04  38.285723   3.2749      2  0.27155     70.495154  6.42    +0.25    -0.34    6.58    +0.63    -0.39    -0.17    +0.22    -0.19    -0.0052    +0.0062    -0.0065    
0  5  Kepler-299 b   1432.03  2.9272114   0.30622     0  0           0          2.707   +0.069   -0.075   1.953   +0.070   -0.057   0.136    +0.075   -0.066   0.0030     +0.0058    -0.0046    
0  5  Kepler-299 c   1432.01  6.8859533   0.25533     2  0.1762      19.540407  3.471   +0.094   -0.102   4.52    +0.35    -0.35    0.05     +0.37    -0.43    -0.0055    +0.0070    -0.0073    
0  5  Kepler-299 d   1432.02  15.054914   2.2975      2  0.093164    80.798559  4.67    +0.13    -0.16    4.11    +0.17    -0.14    0.10     +0.12    -0.14    0.006      +0.013     -0.011     
0  5  Kepler-299 e   1432.04  38.285676   1.4379      2  0.27152     70.500965  6.40    +0.20    -0.28    6.30    +0.29    -0.24    -0.05    +0.17    -0.16    0.0017     +0.0041    -0.0043    
0  1  Kepler-304 e   1557.04  1.4991487   0.0072353   0  0           0          1.548   +0.022   -0.026   1.401   +0.020   -0.018   0.179    +0.046   -0.045   -0.0176    +0.0021    -0.0024    
0  1  Kepler-304 b   1557.01  3.2957042   2.4563      2  0.099192    16.612769  1.743   +0.011   -0.011   4.189   +0.062   -0.060   -0.263   +0.028   -0.028   0.0358     +0.0075    -0.0073    
0  1  Kepler-304 c   1557.03  5.3159675   1.7291      3  0.075333    23.522131  1.098   +0.024   -0.024   10.59   +0.34    -0.34    -0.8811  +0.0062  -0.0059  -0.0115    +0.0021    -0.0021    
0  1  Kepler-304 d   1557.02  9.653481    3.9474      2  -0.09203    52.447467  2.782   +0.019   -0.020   5.671   +0.073   -0.070   -0.222   +0.036   -0.032   0.0350     +0.0043    -0.0042    
0  2  Kepler-304 e   1557.04  1.4991478   0.015617    0  0           0          1.542   +0.025   -0.025   1.448   +0.033   -0.030   0.244    +0.047   -0.048   0.00113    +0.00059   -0.00066   
0  2  Kepler-304 b   1557.01  3.2957055   1.7158      2  0.099192    16.612682  1.730   +0.010   -0.010   4.661   +0.049   -0.046   -0.396   +0.010   -0.010   0.0276     +0.0052    -0.0050    
0  2  Kepler-304 c   1557.03  5.3159663   1.8197      3  0.075332    23.522375  1.106   +0.024   -0.025   9.26    +0.29    -0.26    0.8647   +0.0067  -0.0066  0.0131     +0.0022    -0.0023    
0  2  Kepler-304 d   1557.02  9.653482    3.0824      2  -0.092029   52.447776  2.763   +0.015   -0.016   5.433   +0.059   -0.048   0.135    +0.038   -0.039   -0.0241    +0.0044    -0.0046    
0  3  Kepler-304 e   1557.04  1.4991487   0.11956     0  0           0          1.494   +0.022   -0.025   1.714   +0.092   -0.080   0.474    +0.043   -0.043   -0.0316    +0.0031    -0.0038    
0  3  Kepler-304 b   1557.01  3.2957029   2.2629      2  0.099192    16.612678  1.743   +0.011   -0.012   4.41    +0.12    -0.12    -0.331   +0.034   -0.031   0.0223     +0.0075    -0.0062    
0  3  Kepler-304 c   1557.03  5.3159537   1.9802      3  0.075331    23.522562  1.080   +0.028   -0.028   11.23   +0.46    -0.49    0.8900   +0.0063  -0.0070  0.0082     +0.0023    -0.0021    
0  3  Kepler-304 d   1557.02  9.6534811   3.1715      2  -0.092029   52.448     2.841   +0.021   -0.024   5.557   +0.140   -0.097   -0.099   +0.094   -0.077   -0.0135    +0.0053    -0.0066    
0  4  Kepler-304 e   1557.04  1.4991469   0.14783     0  0           0          1.501   +0.031   -0.033   1.911   +0.098   -0.082   0.539    +0.035   -0.032   -0.0193    +0.0034    -0.0036    
0  4  Kepler-304 b   1557.01  3.2957044   1.3535      2  0.099192    16.612767  1.742   +0.013   -0.014   4.327   +0.073   -0.065   -0.311   +0.027   -0.027   0.0312     +0.0086    -0.0082    
0  4  Kepler-304 c   1557.03  5.3159669   1.74        3  0.075332    23.522368  1.104   +0.023   -0.024   8.83    +0.28    -0.24    0.8589   +0.0068  -0.0064  0.0134     +0.0022    -0.0023    
0  4  Kepler-304 d   1557.02  9.6535089   3.4408      2  -0.092027   52.449355  2.738   +0.017   -0.019   5.340   +0.040   -0.033   0.015    +0.061   -0.055   -0.0374    +0.0072    -0.0070    
0  1                 1563.03  3.2053927   0.32831     0  0           0          2.268   +0.033   -0.039   2.768   +0.061   -0.063   0.167    +0.033   -0.034   0.0233     +0.0068    -0.0068    
0  1  Kepler-305 b   1563.01  5.4871215   3.6973      2  -0.14408    19.042028  2.679   +0.024   -0.026   5.712   +0.099   -0.094   -0.258   +0.036   -0.035   -0.0285    +0.0076    -0.0076    
0  1  Kepler-305 c   1563.02  8.2908166   13.6847     3  0.0073059   378.26988  2.987   +0.040   -0.040   6.29    +0.14    -0.15    -0.345   +0.034   -0.031   -0.053     +0.011     -0.011     
0  1  Kepler-305 d   1563.04  16.738694   2.3336      2  0.0094715   883.63481  2.004   +0.081   -0.102   16.69   +1.09    -0.79    -0.869   +0.012   -0.014   0.0179     +0.0028    -0.0026    
0  2                 1563.03  3.2054151   1.3072      0  0           0          1.913   +0.062   -0.064   4.01    +0.25    -0.24    0.625    +0.037   -0.040   -0.0302    +0.0078    -0.0073    
0  2  Kepler-305 b   1563.01  5.4871218   4.0568      2  -0.14408    19.041273  2.663   +0.020   -0.025   5.373   +0.054   -0.048   0.136    +0.048   -0.049   0.0308     +0.0092    -0.0099    
0  2  Kepler-305 c   1563.02  8.2908456   11.8561     3  0.0073092   378.10222  2.898   +0.033   -0.038   5.99    +0.11    -0.11    -0.330   +0.035   -0.035   -0.004     +0.014     -0.012     
0  2  Kepler-305 d   1563.04  16.738631   8.4442      2  0.0094652   884.21994  2.237   +0.065   -0.070   14.14   +0.59    -0.55    -0.816   +0.011   -0.012   -0.0195    +0.0048    -0.0045    
0  3                 1563.03  3.205405    0.39471     0  0           0          2.021   +0.038   -0.033   3.03    +0.10    -0.12    0.405    +0.034   -0.042   -0.0149    +0.0067    -0.0060    
0  3  Kepler-305 b   1563.01  5.4871095   6.815       2  -0.14408    19.041205  2.666   +0.036   -0.038   5.675   +0.094   -0.075   -0.199   +0.083   -0.060   0.084      +0.010     -0.013     
0  3  Kepler-305 c   1563.02  8.2908793   14.2709     3  0.007317    377.69903  2.992   +0.076   -0.080   6.37    +0.16    -0.14    0.285    +0.068   -0.082   -0.166     +0.019     -0.013     
0  3  Kepler-305 d   1563.04  16.738771   4.7039      2  0.0094687   883.8948   2.459   +0.084   -0.099   13.13   +0.69    -0.61    0.789    +0.017   -0.018   0.0269     +0.0046    -0.0054    
0  4                 1563.03  3.2054109   0.56574     0  0           0          2.050   +0.029   -0.032   2.812   +0.106   -0.083   0.322    +0.046   -0.042   0.0076     +0.0072    -0.0067    
0  4  Kepler-305 b   1563.01  5.4871214   4.7431      2  -0.14409    19.041253  2.621   +0.029   -0.033   5.302   +0.070   -0.063   0.142    +0.061   -0.071   -0.0052    +0.0088    -0.0095    
0  4  Kepler-305 c   1563.02  8.2908501   12.0273     3  0.0073098   378.07219  2.950   +0.027   -0.029   5.70    +0.11    -0.11    -0.220   +0.042   -0.041   -0.042     +0.013     -0.012     
0  4  Kepler-305 d   1563.04  16.73856    4.1977      2  0.0094582   884.87156  2.339   +0.050   -0.051   13.21   +0.40    -0.37    0.7955   +0.0095  -0.0095  0.0272     +0.0031    -0.0030    
0  5                 1563.03  3.2053996   0.6268      0  0           0          2.065   +0.025   -0.025   2.521   +0.033   -0.033   0.118    +0.031   -0.030   -0.044     +0.011     -0.011     
0  5  Kepler-305 b   1563.01  5.4871247   4.6117      2  -0.14408    19.041836  2.628   +0.024   -0.027   5.274   +0.081   -0.071   0.131    +0.061   -0.079   0.022      +0.013     -0.013     
0  5  Kepler-305 c   1563.02  8.2908665   13.1741     3  0.0073107   378.0228   2.970   +0.028   -0.031   5.641   +0.090   -0.094   0.198    +0.042   -0.043   0.020      +0.018     -0.018     
0  5  Kepler-305 d   1563.04  16.738558   4.1777      2  0.0094574   884.94313  2.324   +0.056   -0.058   13.41   +0.42    -0.39    -0.799   +0.010   -0.011   -0.0272    +0.0037    -0.0035    
0  1  Kepler-306 b   1567.02  4.646234    0.34896     0  0           0          2.340   +0.040   -0.040   3.003   +0.099   -0.095   0.324    +0.043   -0.047   0.008      +0.014     -0.010     
0  1  Kepler-306 c   1567.01  7.2402282   1.378       3  0.038868    62.092875  2.827   +0.039   -0.046   4.56    +0.15    -0.10    -0.09    +0.15    -0.12    -0.024     +0.030     -0.028     
0  1  Kepler-306 d   1567.03  17.326719   5.8649      2  0.19657     44.073832  4.033   +0.056   -0.066   6.32    +0.21    -0.14    -0.10    +0.12    -0.11    -0.0006    +0.0063    -0.0066    
0  1  Kepler-306 e   1567.04  44.841055   3.717       2  0.29398     76.264837  5.268   +0.091   -0.105   10.18   +0.52    -0.44    0.263    +0.082   -0.092   0.0015     +0.0022    -0.0017    
0  2  Kepler-306 b   1567.02  4.6462357   1.7674      0  0           0          2.326   +0.042   -0.041   3.09    +0.13    -0.14    0.367    +0.048   -0.061   0.008      +0.015     -0.014     
0  2  Kepler-306 c   1567.01  7.2402274   0.47474     3  0.038866    62.095326  2.829   +0.036   -0.037   4.69    +0.18    -0.18    -0.211   +0.109   -0.075   -0.002     +0.013     -0.016     
0  2  Kepler-306 d   1567.03  17.326724   4.5571      2  0.19656     44.07482   4.044   +0.050   -0.074   6.41    +0.23    -0.20    -0.164   +0.104   -0.079   0.001      +0.013     -0.012     
0  2  Kepler-306 e   1567.04  44.840987   2.3653      2  0.29398     76.264846  5.262   +0.095   -0.087   9.52    +0.46    -0.28    -0.14    +0.11    -0.11    -0.0017    +0.0046    -0.0060    
0  3  Kepler-306 b   1567.02  4.6462369   5.9123      0  0           0          2.307   +0.041   -0.042   3.02    +0.14    -0.12    0.344    +0.055   -0.057   0.010      +0.017     -0.015     
0  3  Kepler-306 c   1567.01  7.2402292   0.28257     3  0.038864    62.098205  2.831   +0.034   -0.041   4.500   +0.093   -0.063   -0.02    +0.12    -0.12    -0.0040    +0.0060    -0.0053    
0  3  Kepler-306 d   1567.03  17.326733   4.4142      2  0.19656     44.074005  4.054   +0.052   -0.063   6.38    +0.21    -0.18    0.148    +0.082   -0.098   0.006      +0.011     -0.012     
0  3  Kepler-306 e   1567.04  44.840992   2.9347      2  0.29398     76.265798  5.237   +0.083   -0.082   10.06   +0.51    -0.40    0.255    +0.074   -0.073   -0.0005    +0.0038    -0.0034    
0  4  Kepler-306 b   1567.02  4.6462317   0.08282     0  0           0          2.372   +0.046   -0.053   2.97    +0.14    -0.12    0.296    +0.072   -0.074   -0.0052    +0.0068    -0.0095    
0  4  Kepler-306 c   1567.01  7.2402203   2.1927      3  0.038865    62.097239  2.819   +0.039   -0.038   4.69    +0.18    -0.15    0.206    +0.068   -0.074   0.022      +0.018     -0.015     
0  4  Kepler-306 d   1567.03  17.326728   0.86003     2  0.19656     44.07433   4.069   +0.069   -0.080   6.37    +0.18    -0.14    -0.04    +0.12    -0.12    -0.0096    +0.0067    -0.0079    
0  4  Kepler-306 e   1567.04  44.840993   1.3778      2  0.29398     76.265104  5.355   +0.095   -0.104   10.56   +0.65    -0.54    0.258    +0.090   -0.097   0.0038     +0.0057    -0.0048    
0  5  Kepler-306 b   1567.02  4.6462362   0.72313     0  0           0          2.359   +0.046   -0.049   3.10    +0.12    -0.12    0.340    +0.048   -0.048   0.014      +0.021     -0.018     
0  5  Kepler-306 c   1567.01  7.2402253   0.77345     3  0.038866    62.095419  2.827   +0.037   -0.040   4.64    +0.18    -0.14    -0.185   +0.081   -0.077   -0.011     +0.018     -0.018     
0  5  Kepler-306 d   1567.03  17.326744   2.5048      2  0.19656     44.074413  4.044   +0.064   -0.072   6.51    +0.27    -0.20    -0.174   +0.101   -0.093   0.0005     +0.0104    -0.0099    
0  5  Kepler-306 e   1567.04  44.840958   2.7913      2  0.29398     76.264513  5.34    +0.12    -0.13    10.22   +0.58    -0.39    -0.17    +0.22    -0.13    -0.0020    +0.0040    -0.0037    
0  1                 1574.03  5.8339736   8.5365      0  0           0          4.938   +0.077   -0.272   2.67    +0.14    -0.16    0.224    +0.088   -0.096   0.096      +0.011     -0.158     
0  1                 1574.04  8.9772451   2.7672      3  0.025861    115.71138  4.74    +0.15    -0.42    4.10    +0.73    -0.35    -0.618   +0.044   -0.064   -0.0265    +0.0397    -0.0048    
0  1  Kepler-87 b    1574.01  114.73626   7.6115      1  -1          114.73624  11.767  +0.077   -1.005   81.2    +4.7     -3.2     -0.633   +0.019   -0.056   0.00058    +0.00013   -0.00138   
0  1  Kepler-87 c    1574.02  191.2443    29.9757     2  -0.16659    574.01514  15.61   +1.04    -0.48    32.4    +1.3     -1.6     -0.413   +0.489   -0.058   -0.00273   +0.00471   -0.00043   
0  2                 1574.03  5.8339241   3.9289      0  0           0          4.405   +0.088   -0.092   3.97    +0.21    -0.19    0.600    +0.038   -0.042   -0.0005    +0.0020    -0.0021    
0  2                 1574.04  8.9772353   22.2128     3  0.025888    115.59263  4.66    +0.15    -0.16    3.97    +0.28    -0.29    0.583    +0.042   -0.047   0.004      +0.013     -0.012     
0  2  Kepler-87 b    1574.01  114.73693   10.8217     1  -1          114.73713  11.314  +0.080   -0.083   82.8    +1.3     -1.4     -0.6637  +0.0061  -0.0054  0.000191   +0.000075  -0.000066  
0  2  Kepler-87 c    1574.02  191.24652   36.5723     2  -0.16659    573.98328  17.33   +0.13    -0.24    29.00   +0.59    -0.44    -0.003   +0.096   -0.122   -0.00124   +0.00014   -0.00016   
0  3                 1574.03  5.8339291   2.2587      0  0           0          4.89    +0.11    -0.11    2.556   +0.049   -0.048   0.0116   +0.0129  -0.0083  0.0022     +0.0022    -0.0019    
0  3                 1574.04  8.9773492   7.2072      3  0.025874    115.65478  4.75    +0.14    -0.19    2.63    +0.14    -0.15    0.314    +0.064   -0.068   -0.0071    +0.0050    -0.0034    
0  3  Kepler-87 b    1574.01  114.73583   9.3844      1  -1          114.73575  10.795  +0.102   -0.054   85.8    +2.9     -3.6     -0.697   +0.019   -0.012   -0.000205  +0.000112  -0.000073  
0  3  Kepler-87 c    1574.02  191.25329   40.1401     2  -0.16654    574.21912  17.35   +0.18    -0.22    29.95   +0.35    -0.27    -0.087   +0.057   -0.059   0.00061    +0.00031   -0.00039   
0  4                 1574.03  5.8335697   37.5177     0  0           0          4.17    +0.41    -0.29    4.47    +0.34    -0.30    0.723    +0.039   -0.060   0.0062     +0.0044    -0.0047    
0  4                 1574.04  8.9759341   67.8126     3  0.025791    116.00958  3.29    +0.20    -0.27    6.84    +0.59    -0.44    -0.816   +0.027   -0.033   -0.0047    +0.0071    -0.0066    
0  4  Kepler-87 b    1574.01  114.73678   11.7159     1  -1          114.73674  10.887  +0.035   -0.025   78.2    +1.6     -1.4     -0.6588  +0.0068  -0.0073  -0.000321  +0.000038  -0.000041  
0  4  Kepler-87 c    1574.02  191.26166   282.0351    2  -0.16653    574.26797  15.57   +0.26    -0.21    31.95   +1.32    -0.86    0.375    +0.034   -0.047   0.00319    +0.00059   -0.00057   
0  5                 1574.03  5.8338494   15.3138     0  0           0          3.65    +0.34    -0.26    4.08    +0.42    -0.51    0.680    +0.058   -0.107   0.0056     +0.0049    -0.0067    
0  5                 1574.04  8.9774746   9.4873      3  0.025903    115.52516  4.40    +0.12    -0.16    4.25    +0.32    -0.24    0.590    +0.046   -0.040   -0.0044    +0.0046    -0.0078    
0  5  Kepler-87 b    1574.01  114.73648   7.594       1  -1          114.73652  10.683  +0.131   -0.092   82.8    +2.9     -2.7     -0.686   +0.016   -0.014   0.000003   +0.000080  -0.000087  
0  5  Kepler-87 c    1574.02  191.24222   35.1268     2  -0.16661    573.93461  16.84   +0.15    -0.16    29.43   +0.50    -0.54    0.100    +0.068   -0.075   0.00153    +0.00025   -0.00041   
0  1  Kepler-324 b   1831.02  4.3853681   3.7013      0  0           0          2.422   +0.061   -0.066   2.77    +0.45    -0.32    0.562    +0.074   -0.070   -0.0092    +0.0034    -0.0035    
0  1                 1831.04  13.979471   1.6419      1  -1          13.979465  0.73    +0.10    -0.10    29.7    +2.3     -11.2    -0.9773  +0.0074  -0.0063  0.0135     +0.0021    -0.0019    
0  1                 1831.03  34.191703   135.6503    2  0.22291     76.691928  5.87    +0.34    -0.26    4.36    +0.28    -0.20    -0.064   +0.103   -0.093   -0.034     +0.012     -0.013     
0  1  Kepler-324 c   1831.01  51.809844   35.8421     3  0.010196    1693.7791  5.718   +0.087   -0.087   13.7    +1.7     -1.1     0.516    +0.067   -0.058   -0.0193    +0.0043    -0.0047    
0  2  Kepler-324 b   1831.02  4.3853687   1.0989      0  0           0          2.569   +0.059   -0.061   1.871   +0.042   -0.049   0.030    +0.016   -0.015   -0.0045    +0.0023    -0.0039    
0  2                 1831.04  13.979431   1.1744      1  -1          13.979413  1.088   +0.097   -0.089   19.2    +3.8     -3.6     0.9578   +0.0081  -0.0113  0.0007     +0.0016    -0.0013    
0  2                 1831.03  34.194001   139.9201    2  0.22287     76.704039  5.90    +0.16    -0.20    4.56    +0.18    -0.14    -0.21    +0.11    -0.11    0.0770     +0.0121    -0.0084    
0  2  Kepler-324 c   1831.01  51.808818   36.1031     3  0.01024     1686.5228  5.683   +0.074   -0.074   14.46   +0.73    -0.71    0.548    +0.031   -0.034   -0.0172    +0.0017    -0.0024    
0  3  Kepler-324 b   1831.02  4.3853939   0.58064     0  0           0          2.473   +0.049   -0.050   1.893   +0.051   -0.047   0.142    +0.049   -0.046   -0.0017    +0.0011    -0.0014    
0  3                 1831.04  13.979372   2.4903      1  -1          13.979374  0.73    +0.12    -0.12    26.0    +1.0     -7.6     -0.9752  +0.0096  -0.0080  0.0114     +0.0026    -0.0027    
0  3                 1831.03  34.192347   128.0713    2  0.22295     76.679821  5.616   +0.086   -0.104   4.164   +0.073   -0.060   0.057    +0.092   -0.087   -0.028     +0.017     -0.017     
0  3  Kepler-324 c   1831.01  51.809353   36.45       3  0.010158    1700.1648  5.875   +0.069   -0.069   11.54   +0.32    -0.30    -0.337   +0.037   -0.035   -0.0046    +0.0045    -0.0043    
0  4  Kepler-324 b   1831.02  4.3853912   0.055261    0  0           0          2.533   +0.054   -0.060   2.116   +0.085   -0.076   0.314    +0.053   -0.052   -0.00170   +0.00055   -0.00061   
0  4                 1831.04  13.979527   3.3232      1  -1          13.979528  0.861   +0.086   -0.094   13.8    +2.9     -2.0     -0.9568  +0.0109  -0.0099  0.0166     +0.0024    -0.0025    
0  4                 1831.03  34.190143   144.3466    2  0.22287     76.705019  5.452   +0.068   -0.078   4.028   +0.059   -0.050   -0.001   +0.083   -0.084   -0.007     +0.018     -0.016     
0  4  Kepler-324 c   1831.01  51.810564   37.2178     3  0.010239    1686.7847  5.933   +0.072   -0.076   10.79   +0.27    -0.24    0.247    +0.046   -0.047   -0.0001    +0.0037    -0.0040    
0  5  Kepler-324 b   1831.02  4.385403    0.050017    0  0           0          2.532   +0.059   -0.066   2.18    +0.18    -0.14    0.355    +0.085   -0.079   -0.0033    +0.0018    -0.0025    
0  5                 1831.04  13.979455   0.23252     1  -1          13.979473  0.72    +0.12    -0.11    35.4    +0.9     -2.5     -0.9838  +0.0059  -0.0049  0.0071     +0.0021    -0.0020    
0  5                 1831.03  34.192273   133.4476    2  0.22293     76.687802  5.12    +0.15    -0.22    4.14    +0.20    -0.12    -0.301   +0.096   -0.109   0.1141     +0.0101    -0.0095    
0  5  Kepler-324 c   1831.01  51.809627   33.3127     3  0.010178    1696.7365  5.886   +0.054   -0.057   10.05   +0.25    -0.13    0.056    +0.094   -0.073   -0.0250    +0.0018    -0.0017    
0  1  Kepler-342 e   1955.03  1.6442148   0.0010395   0  0           0          2.810   +0.064   -0.056   1.572   +0.098   -0.083   0.528    +0.041   -0.045   -0.000134  +0.000063  -0.000062  
0  1  Kepler-342 b   1955.01  15.170153   8.7727      1  -1          15.170131  3.999   +0.054   -0.062   5.90    +0.24    -0.21    -0.624   +0.020   -0.021   0.0009     +0.0028    -0.0031    
0  1  Kepler-342 c   1955.04  26.235125   13.527      2  -0.1353     96.94913   2.486   +0.093   -0.090   21.2    +1.3     -1.2     -0.9390  +0.0049  -0.0047  0.0070     +0.0017    -0.0020    
0  1  Kepler-342 d   1955.02  39.457457   26.4632     3  0.0026648   4935.674   8.129   +0.115   -0.088   7.766   +0.108   -0.097   0.119    +0.057   -0.075   -0.0095    +0.0024    -0.0024    
0  2  Kepler-342 e   1955.03  1.6442166   0.00011254  0  0           0          2.724   +0.046   -0.043   1.062   +0.019   -0.020   0.072    +0.024   -0.023   0.000065   +0.000015  -0.000014  
0  2  Kepler-342 b   1955.01  15.170215   4.3971      1  -1          15.170213  3.955   +0.041   -0.037   5.72    +0.28    -0.25    0.625    +0.021   -0.020   0.0025     +0.0017    -0.0013    
0  2  Kepler-342 c   1955.04  26.23476    16.2233     2  -0.13532    96.93671   2.990   +0.087   -0.088   16.25   +0.71    -0.67    0.9132   +0.0055  -0.0057  0.0064     +0.0014    -0.0015    
0  2  Kepler-342 d   1955.02  39.456971   31.431      3  0.0026613   4942.1306  7.660   +0.097   -0.087   8.10    +0.26    -0.29    0.380    +0.033   -0.041   -0.0136    +0.0015    -0.0018    
0  3  Kepler-342 e   1955.03  1.6442258   0.00016992  0  0           0          2.682   +0.033   -0.039   1.032   +0.028   -0.026   0.067    +0.027   -0.027   0.00032    +0.00017   -0.00012   
0  3  Kepler-342 b   1955.01  15.170236   2.6627      1  -1          15.170226  4.107   +0.066   -0.072   9.60    +0.82    -0.77    -0.778   +0.019   -0.018   -0.0103    +0.0013    -0.0016    
0  3  Kepler-342 c   1955.04  26.234934   13.5328     2  -0.13532    96.93798   2.20    +0.22    -0.24    24.3    +3.6     -2.4     -0.9556  +0.0090  -0.0089  0.0089     +0.0031    -0.0038    
0  3  Kepler-342 d   1955.02  39.457614   30.7883     3  0.0026751   4916.7179  7.987   +0.081   -0.103   8.04    +0.27    -0.22    0.321    +0.040   -0.067   0.0187     +0.0059    -0.0036    
0  4  Kepler-342 e   1955.03  1.6442318   0.00028927  0  0           0          2.731   +0.027   -0.030   1.082   +0.021   -0.020   0.200    +0.042   -0.041   0.000099   +0.000032  -0.000030  
0  4  Kepler-342 b   1955.01  15.170218   6.0863      1  -1          15.17023   4.051   +0.049   -0.049   6.31    +0.19    -0.19    -0.662   +0.014   -0.013   -0.0068    +0.0028    -0.0028    
0  4  Kepler-342 c   1955.04  26.234771   16.3464     2  -0.13532    96.933618  2.27    +0.11    -0.11    22.4    +1.7     -1.5     -0.9507  +0.0052  -0.0049  0.0088     +0.0015    -0.0015    
0  4  Kepler-342 d   1955.02  39.458372   29.3071     3  0.0027022   4867.3526  7.863   +0.096   -0.100   7.63    +0.20    -0.20    0.286    +0.046   -0.054   -0.0082    +0.0017    -0.0017    
0  1                 2029.04  4.7884854   0.53109     0  0           0          2.224   +0.069   -0.085   1.027   +0.051   -0.037   0.246    +0.100   -0.092   -0.0026    +0.0071    -0.0091    
0  1                 2029.03  6.8872579   2.4032      3  -0.041135   55.81016   2.21    +0.26    -0.28    1.52    +0.36    -0.30    -0.54    +0.35    -0.15    0.066      +0.024     -0.026     
0  1  Kepler-352 b   2029.02  10.055438   3.2376      3  -0.026665   125.70176  2.833   +0.067   -0.070   1.859   +0.083   -0.070   -0.151   +0.123   -0.096   -0.041     +0.017     -0.019     
0  1  Kepler-352 c   2029.01  16.332722   0.9428      3  0.082845    65.716002  2.080   +0.062   -0.060   5.70    +0.61    -0.57    0.782    +0.024   -0.028   -0.0023    +0.0051    -0.0047    
0  2                 2029.04  4.7884609   0.72566     0  0           0          2.280   +0.083   -0.048   1.002   +0.098   -0.037   0.14     +0.15    -0.10    -0.0113    +0.0473    -0.0079    
0  2                 2029.03  6.8872783   3.8995      3  -0.041132   55.814024  2.41    +0.14    -0.30    1.260   +0.205   -0.085   -0.31    +0.24    -0.25    0.096      +0.022     -0.161     
0  2  Kepler-352 b   2029.02  10.055447   1.906       3  -0.026664   125.70349  2.932   +0.088   -0.074   2.034   +0.089   -0.170   -0.272   +0.242   -0.072   -0.043     +0.080     -0.021     
0  2  Kepler-352 c   2029.01  16.332689   0.93654     3  0.082841    65.718675  2.157   +0.055   -0.052   5.95    +0.38    -0.44    0.778    +0.017   -1.539   0.0065     +0.0046    -0.0077    
0  3                 2029.04  4.7884935   0.68063     0  0           0          2.082   +0.077   -0.086   1.169   +0.088   -0.083   0.429    +0.077   -0.088   0.0022     +0.0056    -0.0058    
0  3                 2029.03  6.887272    1.037       3  -0.041136   55.808444  2.37    +0.11    -0.10    1.38    +0.10    -0.10    0.431    +0.069   -0.084   0.023      +0.013     -0.015     
0  3  Kepler-352 b   2029.02  10.055454   1.5327      3  -0.026661   125.72021  2.882   +0.076   -0.077   2.058   +0.085   -0.081   -0.302   +0.078   -0.067   -0.030     +0.011     -0.013     
0  3  Kepler-352 c   2029.01  16.332715   0.72053     3  0.082842    65.718425  2.109   +0.074   -0.074   6.90    +0.44    -0.42    0.817    +0.016   -0.017   0.0026     +0.0052    -0.0055    
0  4                 2029.04  4.7884568   0.70745     0  0           0          2.250   +0.028   -0.029   0.962   +0.028   -0.026   0.105    +0.062   -0.053   -0.003     +0.012     -0.013     
0  4                 2029.03  6.8872444   2.1768      3  -0.041132   55.814627  2.28    +0.17    -0.23    1.33    +0.29    -0.14    -0.26    +0.62    -0.34    0.010      +0.029     -0.029     
0  4  Kepler-352 b   2029.02  10.055418   3.1067      3  -0.026665   125.69897  2.830   +0.054   -0.062   1.804   +0.042   -0.036   0.038    +0.102   -0.098   -0.015     +0.024     -0.023     
0  4  Kepler-352 c   2029.01  16.332715   0.63787     3  0.082847    65.714618  2.130   +0.054   -0.056   5.38    +0.50    -0.48    0.761    +0.023   -0.025   0.0048     +0.0041    -0.0043    
0  5                 2029.04  4.7884856   1.6039      0  0           0          2.226   +0.047   -0.049   1.016   +0.037   -0.032   0.138    +0.064   -0.054   0.0535     +0.0086    -0.0103    
0  5                 2029.03  6.8872841   2.5273      3  -0.041131   55.815673  2.14    +0.23    -0.23    1.50    +0.24    -0.20    0.57     +0.11    -0.16    -0.083     +0.016     -0.014     
0  5  Kepler-352 b   2029.02  10.055412   4.0198      3  -0.026668   125.68867  2.844   +0.047   -0.054   1.793   +0.050   -0.043   0.035    +0.090   -0.096   0.043      +0.021     -0.022     
0  5  Kepler-352 c   2029.01  16.332712   2.161       3  0.082847    65.714527  2.152   +0.054   -0.049   4.95    +0.29    -0.27    0.735    +0.018   -0.020   0.0098     +0.0042    -0.0044    
0  1                 2055.03  2.504757    2.6083      0  0           0          2.499   +0.061   -0.065   1.972   +0.085   -0.073   0.217    +0.078   -0.078   -0.012     +0.011     -0.012     
0  1  Kepler-1073 c  2055.02  4.0258234   4.0713      3  0.071517    18.763851  2.726   +0.057   -0.056   2.414   +0.065   -0.050   0.009    +0.097   -0.092   0.026      +0.026     -0.026     
0  1                 2055.04  6.1307401   1.9083      3  0.015231    134.17196  3.006   +0.092   -0.148   2.18    +0.17    -0.11    -0.20    +0.24    -0.18    -0.042     +0.036     -0.033     
0  1  Kepler-1073 b  2055.01  8.678906    1.4025      3  -0.056236   51.443344  3.460   +0.053   -0.060   4.42    +0.15    -0.10    0.10     +0.10    -0.11    0.018      +0.016     -0.018     
0  2                 2055.03  2.5047533   2.9447      0  0           0          2.470   +0.056   -0.051   1.868   +0.055   -0.043   0.130    +0.065   -0.057   0.002      +0.011     -0.012     
0  2  Kepler-1073 c  2055.02  4.0258222   5.4366      3  0.071518    18.763628  2.783   +0.057   -0.068   2.473   +0.071   -0.056   0.08     +0.12    -0.13    -0.010     +0.036     -0.035     
0  2                 2055.04  6.1307319   3.1109      3  0.01523     134.18484  3.06    +0.11    -0.17    2.27    +0.20    -0.13    0.14     +0.24    -0.42    0.025      +0.043     -0.056     
0  2  Kepler-1073 b  2055.01  8.6788991   3.772       3  -0.056237   51.442422  3.431   +0.040   -0.047   4.350   +0.084   -0.058   0.03     +0.11    -0.12    -0.010     +0.023     -0.021     
0  3                 2055.03  2.504754    3.3542      0  0           0          2.543   +0.052   -0.058   1.960   +0.060   -0.055   0.185    +0.064   -0.059   -0.002     +0.011     -0.012     
0  3  Kepler-1073 c  2055.02  4.0258261   6.1985      3  0.071518    18.763776  2.710   +0.056   -0.052   2.409   +0.069   -0.052   0.02     +0.10    -0.10    0.000      +0.025     -0.024     
0  3                 2055.04  6.1307587   4.5985      3  0.015234    134.14853  3.04    +0.11    -0.22    2.20    +0.20    -0.11    0.20     +0.23    -0.31    -0.004     +0.028     -0.026     
0  3  Kepler-1073 b  2055.01  8.6789003   1.745       3  -0.056242   51.437481  3.433   +0.044   -0.046   4.332   +0.089   -0.061   -0.01    +0.10    -0.10    0.006      +0.018     -0.017     
0  4                 2055.03  2.5047558   3.4407      0  0           0          2.493   +0.064   -0.063   1.933   +0.068   -0.057   0.175    +0.075   -0.069   -0.0080    +0.0085    -0.0093    
0  4  Kepler-1073 c  2055.02  4.0258251   6.5678      3  0.071515    18.764556  2.712   +0.063   -0.060   2.406   +0.073   -0.055   -0.034   +0.099   -0.104   0.012      +0.022     -0.020     
0  4                 2055.04  6.130736    3.097       3  0.015235    134.13874  3.001   +0.094   -0.174   2.15    +0.18    -0.10    -0.15    +0.28    -0.22    -0.028     +0.031     -0.028     
0  4  Kepler-1073 b  2055.01  8.6789036   1.5425      3  -0.056241   51.439015  3.435   +0.057   -0.063   4.429   +0.159   -0.097   -0.12    +0.14    -0.12    0.020      +0.020     -0.020     
0  1                 2169.04  2.1925314   0.91385     0  0           0          1.841   +0.061   -0.065   0.472   +0.025   -0.021   0.327    +0.072   -0.073   -0.00131   +0.00107   -0.00088   
0  1                 2169.02  3.2666227   2.5328      3  -0.0067384  161.59215  2.246   +0.030   -0.035   0.902   +0.044   -0.034   -0.172   +0.130   -0.093   0.00004    +0.00093   -0.00119   
0  1                 2169.03  4.272243    2.6158      4  -0.019117   55.871038  2.192   +0.056   -0.056   1.095   +0.049   -0.046   0.470    +0.046   -0.096   0.0007     +0.0043    -0.0061    
0  1  Kepler-1130 b  2169.01  5.4529876   1.5528      5  0.021102    51.68275   2.081   +0.034   -0.034   2.034   +0.089   -0.092   -0.642   +0.020   -0.019   -0.0005    +0.0041    -0.0034    
0  2                 2169.04  2.1925265   1.1398      0  0           0          2.017   +0.047   -0.040   0.449   +0.020   -0.019   0.117    +0.040   -0.042   -0.00009   +0.00038   -0.00039   
0  2                 2169.02  3.2666418   3.9681      3  -0.0067367  161.63358  2.186   +0.050   -0.066   0.913   +0.061   -0.038   0.23     +0.12    -0.13    -0.0031    +0.0028    -0.0016    
0  2                 2169.03  4.2722445   3.4783      4  -0.01912    55.859696  2.160   +0.050   -0.053   1.113   +0.076   -0.058   0.490    +0.054   -0.052   -0.0041    +0.0032    -0.0038    
0  2  Kepler-1130 b  2169.01  5.4529808   1.3136      5  0.0211      51.687462  2.106   +0.033   -0.029   2.00    +0.13    -0.12    0.634    +0.026   -0.028   0.0037     +0.0016    -0.0019    
0  3                 2169.04  2.1925183   1.7953      0  0           0          1.905   +0.056   -0.075   0.532   +0.044   -0.045   0.415    +0.075   -0.085   -0.00073   +0.00094   -0.00136   
0  3                 2169.02  3.2666271   2.4242      3  -0.0067328  161.72791  2.231   +0.041   -0.050   0.906   +0.039   -0.024   0.04     +0.23    -0.25    0.0005     +0.0035    -0.0034    
0  3                 2169.03  4.2722591   1.3619      4  -0.019112   55.8834    2.171   +0.052   -0.052   1.128   +0.061   -0.064   -0.492   +0.188   -0.046   0.0003     +0.0065    -0.0074    
0  3  Kepler-1130 b  2169.01  5.4529846   1.3578      5  0.021096    51.697267  2.092   +0.033   -0.031   2.068   +0.111   -0.091   -0.648   +0.022   -0.025   -0.0004    +0.0020    -0.0030    
0  4                 2169.04  2.1925233   0.20606     0  0           0          2.014   +0.059   -0.049   0.463   +0.017   -0.017   0.210    +0.061   -0.061   0.00023    +0.00046   -0.00043   
0  4                 2169.02  3.2666263   5.723       3  -0.0067336  161.70808  2.207   +0.058   -0.080   0.909   +0.060   -0.032   -0.13    +0.35    -0.20    0.0027     +0.0020    -0.0020    
0  4                 2169.03  4.2722577   1.997       4  -0.019113   55.882628  2.156   +0.042   -0.039   1.113   +0.053   -0.039   -0.497   +0.029   -0.034   0.0008     +0.0067    -0.0053    
0  4  Kepler-1130 b  2169.01  5.4529804   0.38474     5  0.021096    51.697392  2.064   +0.022   -0.021   2.09    +0.13    -0.11    0.661    +0.023   -0.024   -0.00045   +0.00086   -0.00084   
0  1  Kepler-374 b   2220.03  1.8978259   0.066388    0  0           0          2.710   +0.045   -0.048   1.782   +0.076   -0.068   0.211    +0.075   -0.092   -0.0008    +0.0039    -0.0041    
0  1  Kepler-374 c   2220.01  3.2828031   0.41408     2  -0.13511    12.148358  3.199   +0.069   -0.066   2.188   +0.060   -0.046   -0.06    +0.14    -0.12    -0.014     +0.015     -0.015     
0  1  Kepler-374 d   2220.02  5.0281903   1.3562      3  0.021117    79.372006  3.50    +0.11    -0.14    2.86    +0.27    -0.19    -0.29    +0.23    -0.13    0.019      +0.023     -0.022     
0  1                 2220.04  7.6646182   2.8422      3  0.016217    157.54064  3.98    +0.24    -0.32    2.64    +0.30    -0.19    -0.27    +0.55    -0.22    0.001      +0.016     -0.019     
0  1                 2220.05  11.929535   1.5826      3  0.037634    105.66233  3.23    +0.33    -0.33    4.90    +0.77    -0.63    -0.61    +1.41    -0.19    -0.0056    +0.0068    -0.0073    
0  2  Kepler-374 b   2220.03  1.8978251   0.070721    0  0           0          2.727   +0.047   -0.055   1.868   +0.087   -0.073   0.288    +0.070   -0.080   -0.0032    +0.0044    -0.0048    
0  2  Kepler-374 c   2220.01  3.282798    2.1378      2  -0.13512    12.148078  3.211   +0.086   -0.082   2.242   +0.090   -0.064   -0.07    +0.18    -0.12    0.015      +0.017     -0.016     
0  2  Kepler-374 d   2220.02  5.0281849   2.3409      3  0.02112     79.360512  3.45    +0.11    -0.14    2.97    +0.26    -0.18    0.35     +0.10    -0.13    -0.019     +0.019     -0.018     
0  2                 2220.04  7.6646046   4.6947      3  0.016218    157.5314   3.94    +0.22    -0.32    2.65    +0.28    -0.19    0.20     +0.26    -0.60    0.016      +0.018     -0.016     
0  2                 2220.05  11.92951    0.76258     3  0.037636    105.6577   3.40    +0.33    -0.31    4.24    +0.53    -0.44    -0.714   +0.112   -0.057   -0.008     +0.012     -0.012     
0  3  Kepler-374 b   2220.03  1.8978273   0.1085      0  0           0          2.723   +0.050   -0.048   1.861   +0.100   -0.078   0.248    +0.083   -0.084   -0.0017    +0.0036    -0.0033    
0  3  Kepler-374 c   2220.01  3.2828088   2.0992      2  -0.13511    12.148296  3.186   +0.079   -0.067   2.147   +0.062   -0.045   -0.03    +0.12    -0.11    0.003      +0.021     -0.019     
0  3  Kepler-374 d   2220.02  5.028191    1.7795      3  0.021115    79.379185  3.504   +0.087   -0.123   2.70    +0.25    -0.12    -0.03    +0.36    -0.21    0.006      +0.025     -0.033     
0  3                 2220.04  7.6646223   3.769       3  0.016219    157.52629  3.73    +0.25    -0.27    2.70    +0.28    -0.22    0.43     +0.12    -0.20    -0.017     +0.019     -0.017     
0  3                 2220.05  11.929523   2.7113      3  0.03764     105.64694  3.28    +0.41    -0.45    3.95    +0.76    -0.59    0.58     +0.16    -1.35    0.0073     +0.0076    -0.0075    
0  4  Kepler-374 b   2220.03  1.8978247   0.10019     0  0           0          2.727   +0.051   -0.060   1.823   +0.132   -0.084   0.219    +0.114   -0.096   0.0045     +0.0069    -0.0069    
0  4  Kepler-374 c   2220.01  3.2827987   2.7039      2  -0.13511    12.148275  3.338   +0.064   -0.082   2.250   +0.073   -0.051   -0.03    +0.14    -0.15    0.016      +0.013     -0.014     
0  4  Kepler-374 d   2220.02  5.0281891   1.6192      3  0.021118    79.366639  3.42    +0.19    -0.19    3.07    +0.26    -0.23    0.42     +0.11    -0.18    -0.046     +0.024     -0.021     
0  4                 2220.04  7.6646159   6.4083      3  0.016216    157.54892  3.87    +0.20    -0.24    2.60    +0.23    -0.16    -0.38    +0.14    -0.12    0.027      +0.016     -0.018     
0  4                 2220.05  11.929606   1.243       3  0.03764     105.64673  3.24    +0.24    -0.25    4.41    +0.83    -0.63    0.740    +0.059   -0.066   0.0050     +0.0063    -0.0064    
0  5  Kepler-374 b   2220.03  1.897826    0.14233     0  0           0          2.698   +0.043   -0.045   1.840   +0.076   -0.066   0.241    +0.063   -0.077   -0.0017    +0.0025    -0.0030    
0  5  Kepler-374 c   2220.01  3.2828042   4.1949      2  -0.13511    12.148187  3.257   +0.081   -0.092   2.207   +0.065   -0.051   0.01     +0.11    -0.14    0.018      +0.011     -0.011     
0  5  Kepler-374 d   2220.02  5.0281938   3.1353      3  0.02112     79.357442  3.516   +0.090   -0.127   2.76    +0.19    -0.11    0.19     +0.17    -0.27    -0.023     +0.012     -0.013     
0  5                 2220.04  7.6646305   7.1024      3  0.016215    157.55919  3.81    +0.26    -0.26    2.69    +0.31    -0.23    -0.30    +0.67    -0.23    0.009      +0.027     -0.015     
0  5                 2220.05  11.929557   0.62438     3  0.037631    105.67238  3.38    +0.27    -0.28    4.10    +0.79    -0.61    0.662    +0.078   -1.410   0.0036     +0.0096    -0.0214    
0  1  Kepler-37 b    245.03   13.367343   13.8715     0  0           0          3.483   +0.028   -0.028   0.709   +0.015   -0.014   0.0111   +0.0060  -0.0055  0.0032     +0.0062    -0.0073    
0  1  Kepler-37 c    245.02   21.301862   2.2931      3  0.062375    113.83743  3.840   +0.012   -0.011   2.165   +0.014   -0.013   -0.293   +0.012   -0.011   -0.00006   +0.00086   -0.00094   
0  1  Kepler-37 d    245.01   39.792238   0.83185     2  -0.065994   301.48259  4.3600  +0.0062  -0.0059  7.546   +0.053   -0.052   0.4574   +0.0059  -0.0059  0.00006    +0.00100   -0.00092   
0  1  Kepler-37 e    245.04   51.20816    70.6233     4  -0.034886   366.9474   5.095   +0.077   -0.092   1.044   +0.028   -0.028   0.319    +0.046   -0.043   -0.0053    +0.0066    -0.0092    
0  2  Kepler-37 b    245.03   13.367956   39.5075     0  0           0          3.27    +0.14    -0.24    0.983   +0.158   -0.085   0.488    +0.114   -0.084   0.0375     +0.0055    -0.0080    
0  2  Kepler-37 c    245.02   21.30195    2.1519      3  0.062327    113.92634  3.835   +0.012   -0.012   2.363   +0.040   -0.053   -0.395   +0.018   -0.015   0.00156    +0.00089   -0.00088   
0  2  Kepler-37 d    245.01   39.792232   0.89139     2  -0.065996   301.47503  4.3658  +0.0072  -0.0068  8.28    +0.12    -0.17    -0.5234  +0.0128  -0.0088  -0.00166   +0.00084   -0.00083   
0  2  Kepler-37 e    245.04   51.19077    251.6065    4  -0.035144   364.15594  4.57    +0.16    -0.19    1.45    +0.13    -0.11    0.590    +0.045   -0.045   0.0052     +0.0053    -0.0050    
0  3  Kepler-37 b    245.03   13.367794   6.3362      0  0           0          3.192   +0.024   -0.025   0.845   +0.019   -0.021   0.400    +0.018   -0.019   0.0158     +0.0025    -0.0028    
0  3  Kepler-37 c    245.02   21.30192    2.3432      3  0.062351    113.88167  3.836   +0.013   -0.012   2.165   +0.013   -0.013   -0.291   +0.011   -0.010   0.00071    +0.00097   -0.00096   
0  3  Kepler-37 d    245.01   39.792194   0.52891     2  -0.065995   301.47787  4.3666  +0.0075  -0.0075  7.579   +0.045   -0.045   -0.4584  +0.0050  -0.0049  -0.0013    +0.0012    -0.0012    
0  3  Kepler-37 e    245.04   51.212421   41.7323     4  -0.034757   368.35633  3.57    +0.10    -0.11    1.562   +0.096   -0.101   0.746    +0.018   -0.017   0.0120     +0.0022    -0.0023    
0  1  Kepler-402 b   2722.03  4.028767    0.046627    0  0           0          2.975   +0.042   -0.041   1.759   +0.055   -0.065   0.277    +0.037   -0.039   -0.0004    +0.0029    -0.0019    
0  1  Kepler-402 c   2722.01  6.1247997   3.4762      3  0.013509    151.12495  3.526   +0.043   -0.049   2.378   +0.065   -0.051   0.143    +0.092   -0.138   -0.018     +0.015     -0.010     
0  1  Kepler-402 d   2722.04  8.9210712   1.4693      3  -0.028965   102.66518  3.774   +0.040   -0.044   2.348   +0.050   -0.052   -0.229   +0.051   -0.041   -0.0268    +0.0039    -0.0060    
0  1  Kepler-402 e   2722.02  11.242859   2.6391      5  0.0082045   274.065    3.943   +0.072   -0.084   2.911   +0.087   -0.083   -0.348   +0.054   -0.051   0.0517     +0.0062    -0.0048    
0  1                 2722.05  16.533605   19.7594     3  -0.019611   281.02603  4.17    +0.37    -0.21    3.05    +0.29    -0.46    0.518    +0.078   -0.319   -0.0157    +0.0066    -0.0058    
0  2  Kepler-402 b   2722.03  4.0287708   2.2558      0  0           0          2.966   +0.086   -0.065   1.825   +0.037   -0.035   0.328    +0.041   -0.050   -0.006     +0.015     -0.013     
0  2  Kepler-402 c   2722.01  6.1247933   2.532       3  0.013505    151.16928  3.560   +0.030   -0.038   2.344   +0.042   -0.029   0.030    +0.108   -0.081   0.015      +0.020     -0.025     
0  2  Kepler-402 d   2722.04  8.9211275   5.6843      3  -0.028957   102.69291  3.806   +0.057   -0.076   2.309   +0.055   -0.043   0.213    +0.073   -0.076   -0.071     +0.028     -0.025     
0  2  Kepler-402 e   2722.02  11.242815   4.7401      5  0.0081951   274.38042  4.130   +0.046   -0.069   2.737   +0.073   -0.071   -0.170   +0.090   -0.082   0.0579     +0.0060    -0.0062    
0  2                 2722.05  16.534616   28.7606     3  -0.019544   282.0137   4.58    +0.16    -0.20    2.78    +0.20    -0.19    -0.34    +0.18    -0.10    -0.028     +0.015     -0.011     
0  3  Kepler-402 b   2722.03  4.0287881   1.4362      0  0           0          3.044   +0.034   -0.030   1.668   +0.027   -0.025   0.043    +0.040   -0.026   0.0103     +0.0035    -0.0035    
0  3  Kepler-402 c   2722.01  6.1248082   3.1204      3  0.01351     151.118    3.513   +0.046   -0.052   2.335   +0.038   -0.031   0.071    +0.087   -0.104   -0.0407    +0.0092    -0.0075    
0  3  Kepler-402 d   2722.04  8.9211855   2.9824      3  -0.028962   102.67625  4.028   +0.041   -0.064   2.326   +0.050   -0.046   0.077    +0.100   -0.096   0.0503     +0.0084    -0.0107    
0  3  Kepler-402 e   2722.02  11.242831   5.4163      5  0.0081949   274.38537  4.029   +0.062   -0.071   3.080   +0.093   -0.091   0.372    +0.043   -0.044   -0.022     +0.013     -0.012     
0  3                 2722.05  16.534106   5.7374      3  -0.019582   281.45517  4.35    +0.23    -0.16    2.87    +0.20    -0.23    0.432    +0.067   -0.131   0.0056     +0.0054    -0.0031    
0  4  Kepler-402 b   2722.03  4.0287656   0.76941     0  0           0          2.944   +0.044   -0.042   1.696   +0.032   -0.031   0.258    +0.031   -0.035   0.0012     +0.0023    -0.0019    
0  4  Kepler-402 c   2722.01  6.1248051   1.8678      3  0.013513    151.08561  3.503   +0.035   -0.039   2.311   +0.034   -0.029   0.098    +0.058   -0.057   -0.0130    +0.0072    -0.0075    
0  4  Kepler-402 d   2722.04  8.9212005   3.504       3  -0.028954   102.70536  3.821   +0.061   -0.072   2.294   +0.053   -0.042   -0.205   +0.072   -0.071   0.0632     +0.0097    -0.0089    
0  4  Kepler-402 e   2722.02  11.242853   2.8487      5  0.0081893   274.57283  4.118   +0.068   -0.124   2.748   +0.114   -0.058   0.16     +0.15    -0.18    -0.0339    +0.0042    -0.0044    
0  4                 2722.05  16.534198   12.6217     3  -0.019566   281.67987  4.40    +0.15    -0.20    2.74    +0.22    -0.15    -0.373   +0.096   -0.102   0.0111     +0.0077    -0.0070    
0  1  Kepler-403 b   2732.01  7.0314845   1.7859      0  0           0          5.800   +0.084   -0.087   3.026   +0.105   -0.082   0.183    +0.069   -0.068   0.0002     +0.0013    -0.0011    
0  1  Kepler-403 d   2732.02  13.611563   2.7024      2  -0.032097   212.03898  7.388   +0.092   -0.104   3.883   +0.073   -0.063   0.026    +0.088   -0.093   -0.0016    +0.0022    -0.0024    
0  1                 2732.04  24.56056    2.2443      2  -0.097795   125.57325  8.63    +0.22    -0.31    3.90    +0.34    -0.20    -0.24    +0.16    -0.14    0.0036     +0.0026    -0.0026    
0  1  Kepler-403 c   2732.03  54.281505   6.1422      2  0.10504     258.37939  5.34    +0.17    -0.16    18.0    +2.2     -1.7     -0.878   +0.015   -0.014   -0.00179   +0.00100   -0.00084   
0  2  Kepler-403 b   2732.01  7.031423    1.9675      0  0           0          5.738   +0.080   -0.084   3.085   +0.090   -0.079   0.222    +0.053   -0.055   0.0000     +0.0014    -0.0014    
0  2  Kepler-403 d   2732.02  13.611619   3.5526      2  -0.032088   212.09598  7.385   +0.098   -0.112   3.887   +0.078   -0.064   0.007    +0.096   -0.095   -0.0005    +0.0030    -0.0030    
0  2                 2732.04  24.560649   0.72976     2  -0.097793   125.57679  8.61    +0.24    -0.33    4.05    +0.26    -0.20    -0.322   +0.105   -0.100   -0.0011    +0.0033    -0.0034    
0  2  Kepler-403 c   2732.03  54.280991   0.64935     2  0.10503     258.41884  5.27    +0.17    -0.15    18.5    +1.4     -1.3     0.8821   +0.0099  -0.0108  0.00144    +0.00064   -0.00070   
0  3  Kepler-403 b   2732.01  7.0314288   2.1059      0  0           0          5.766   +0.074   -0.075   3.056   +0.076   -0.069   0.200    +0.049   -0.052   -0.0017    +0.0014    -0.0014    
0  3  Kepler-403 d   2732.02  13.61163    4.3305      2  -0.03209    212.08385  7.405   +0.097   -0.115   3.915   +0.105   -0.077   0.07     +0.11    -0.12    0.0033     +0.0027    -0.0028    
0  3                 2732.04  24.560648   2.2086      2  -0.097794   125.57414  8.58    +0.20    -0.32    3.67    +0.19    -0.12    0.00     +0.21    -0.21    -0.0015    +0.0031    -0.0032    
0  3  Kepler-403 c   2732.03  54.280958   0.80035     2  0.10503     258.4134   5.20    +0.16    -0.15    18.3    +1.3     -1.2     0.8838   +0.0094  -0.0102  0.0002     +0.0011    -0.0011    
0  4  Kepler-403 b   2732.01  7.0314386   2.6847      0  0           0          5.780   +0.069   -0.076   3.024   +0.062   -0.058   0.160    +0.048   -0.050   0.0015     +0.0011    -0.0011    
0  4  Kepler-403 d   2732.02  13.611581   2.9054      2  -0.032093   212.06405  7.376   +0.100   -0.109   3.926   +0.104   -0.086   0.125    +0.080   -0.089   -0.0006    +0.0023    -0.0024    
0  4                 2732.04  24.560607   2.6351      2  -0.097793   125.57534  8.62    +0.21    -0.28    3.77    +0.22    -0.15    -0.19    +0.17    -0.14    -0.0007    +0.0043    -0.0043    
0  4  Kepler-403 c   2732.03  54.281196   0.7822      2  0.10503     258.4012   5.21    +0.16    -0.14    19.3    +1.3     -1.3     -0.8886  +0.0097  -0.0085  -0.0005    +0.0014    -0.0013    
0  5  Kepler-403 b   2732.01  7.031442    1.0886      0  0           0          5.772   +0.062   -0.066   3.037   +0.077   -0.063   0.178    +0.056   -0.059   0.0005     +0.0018    -0.0018    
0  5  Kepler-403 d   2732.02  13.611556   1.5503      2  -0.032094   212.05985  7.381   +0.093   -0.099   3.900   +0.067   -0.058   -0.034   +0.087   -0.078   -0.0009    +0.0037    -0.0035    
0  5                 2732.04  24.560594   1.1452      2  -0.097794   125.5744   8.52    +0.16    -0.22    3.63    +0.14    -0.10    -0.01    +0.16    -0.16    0.0008     +0.0025    -0.0024    
0  5  Kepler-403 c   2732.03  54.28098    1.0974      2  0.10503     258.40344  5.19    +0.17    -0.15    19.2    +1.4     -1.3     0.885    +0.010   -1.758   -0.00031   +0.00091   -0.00084   
0  1                 2871.02  5.3637079   4.0651      0  0           0          2.817   +0.096   -0.103   1.764   +0.113   -0.092   0.268    +0.089   -0.087   0.0015     +0.0076    -0.0097    
0  1                 2871.04  7.9789008   22.2572     3  -0.0082868  320.94855  3.26    +0.11    -0.17    1.694   +0.137   -0.085   -0.14    +0.23    -0.20    -0.000     +0.035     -0.034     
0  1                 2871.01  12.099905   6.3081      3  0.010991    366.95772  3.67    +0.11    -0.14    2.65    +0.15    -0.11    0.04     +0.18    -0.18    -0.002     +0.011     -0.013     
0  1                 2871.03  18.080368   26.5769     3  -0.0038238  1576.1447  4.21    +0.12    -0.16    2.08    +0.15    -0.15    0.03     +0.16    -0.17    -0.003     +0.010     -0.011     
0  2                 2871.02  5.3637331   4.9454      0  0           0          2.87    +0.11    -0.13    1.781   +0.105   -0.083   0.26     +0.10    -0.10    -0.004     +0.011     -0.010     
0  2                 2871.04  7.9788224   13.9382     3  -0.0082971  320.54782  3.30    +0.12    -0.16    1.74    +0.14    -0.10    0.23     +0.16    -0.20    0.014      +0.027     -0.031     
0  2                 2871.01  12.099965   8.6993      3  0.011009    366.35077  3.77    +0.11    -0.14    2.717   +0.149   -0.093   -0.08    +0.22    -0.19    -0.008     +0.016     -0.015     
0  2                 2871.03  18.080298   30.3918     3  -0.0038177  1578.6742  4.32    +0.11    -0.15    2.14    +0.13    -0.12    -0.01    +0.17    -0.15    0.0022     +0.0078    -0.0089    
0  3                 2871.02  5.3637211   6.216       0  0           0          2.766   +0.072   -0.083   1.636   +0.078   -0.057   0.184    +0.090   -0.077   -0.0046    +0.0070    -0.0085    
0  3                 2871.04  7.9787893   18.0138     3  -0.0082972  320.5416   3.131   +0.091   -0.167   1.667   +0.130   -0.083   -0.16    +0.23    -0.21    0.027      +0.026     -0.026     
0  3                 2871.01  12.099958   6.8958      3  0.011006    366.47928  3.52    +0.10    -0.12    2.58    +0.15    -0.10    0.20     +0.13    -0.15    -0.021     +0.016     -0.014     
0  3                 2871.03  18.080588   22.2086     3  -0.0038347  1571.638   4.126   +0.091   -0.117   2.05    +0.12    -0.11    -0.05    +0.15    -0.14    0.022      +0.012     -0.018     
0  4                 2871.02  5.3637414   3.8535      0  0           0          2.916   +0.071   -0.078   1.791   +0.089   -0.070   0.232    +0.086   -0.079   -0.0021    +0.0081    -0.0079    
0  4                 2871.04  7.9788407   20.5467     3  -0.0083028  320.32783  3.28    +0.13    -0.23    1.74    +0.18    -0.11    -0.22    +0.25    -0.21    -0.011     +0.036     -0.035     
0  4                 2871.01  12.099921   3.7548      3  0.011001    366.62533  3.61    +0.14    -0.17    2.83    +0.22    -0.16    0.29     +0.13    -0.17    0.006      +0.011     -0.010     
0  4                 2871.03  18.080643   18.8034     3  -0.0038094  1582.1281  4.25    +0.12    -0.16    2.13    +0.15    -0.14    -0.14    +0.13    -0.13    0.005      +0.013     -0.012     
0  5                 2871.02  5.3637217   5.6135      0  0           0          2.865   +0.096   -0.101   1.753   +0.093   -0.080   0.231    +0.079   -0.074   -0.0053    +0.0078    -0.0089    
0  5                 2871.04  7.978862    23.1555     3  -0.0082891  320.85687  3.28    +0.12    -0.21    1.704   +0.142   -0.082   -0.06    +0.28    -0.27    0.018      +0.022     -0.022     
0  5                 2871.01  12.099918   4.5663      3  0.011003    366.56362  3.66    +0.12    -0.15    2.65    +0.16    -0.11    0.16     +0.15    -0.18    -0.0069    +0.0100    -0.0104    
0  5                 2871.03  18.080385   46.1712     3  -0.003892   1548.4058  4.21    +0.12    -0.20    2.11    +0.17    -0.14    -0.06    +0.22    -0.20    0.0036     +0.0109    -0.0100    
0  1  Kepler-1388 c  2926.02  5.5361043   0.15489     0  0           0          2.168   +0.050   -0.051   4.98    +0.29    -0.28    0.397    +0.054   -0.058   0.0078     +0.0065    -0.0075    
0  1  Kepler-1388 b  2926.01  12.285373   1.1666      2  0.10957     56.061816  2.880   +0.050   -0.058   6.263   +0.145   -0.099   0.05     +0.12    -0.13    -0.028     +0.025     -0.022     
0  1  Kepler-1388 d  2926.03  20.95704    1.4735      2  -0.14707    71.246693  3.410   +0.059   -0.062   8.04    +0.20    -0.15    -0.065   +0.094   -0.102   0.028      +0.023     -0.027     
0  1  Kepler-1388 e  2926.04  37.633803   12.9681     2  -0.10211    184.27519  4.179   +0.059   -0.061   9.38    +0.26    -0.22    -0.008   +0.068   -0.074   -0.0018    +0.0100    -0.0088    
0  1                 2926.05  75.730964   22.1093     2  0.0061436   6163.3936  4.20    +0.14    -0.16    16.51   +1.03    -0.88    0.492    +0.057   -0.057   -0.0002    +0.0036    -0.0043    
0  2  Kepler-1388 c  2926.02  5.5361006   0.19144     0  0           0          2.166   +0.056   -0.053   4.43    +0.17    -0.13    0.266    +0.070   -0.065   -0.0049    +0.0037    -0.0037    
0  2  Kepler-1388 b  2926.01  12.285469   1.1438      2  0.10958     56.058266  2.853   +0.055   -0.054   6.30    +0.17    -0.14    -0.177   +0.055   -0.054   0.018      +0.019     -0.018     
0  2  Kepler-1388 d  2926.03  20.956949   2.4683      2  -0.14708    71.241647  3.443   +0.057   -0.062   8.11    +0.20    -0.15    -0.03    +0.11    -0.12    0.006      +0.015     -0.018     
0  2  Kepler-1388 e  2926.04  37.633754   13.3529     2  -0.10211    184.27975  4.115   +0.070   -0.064   9.44    +0.29    -0.21    -0.063   +0.073   -0.082   -0.0213    +0.0069    -0.0062    
0  2                 2926.05  75.733437   34.3605     2  0.0061803   6126.9538  4.33    +0.16    -0.16    15.54   +0.93    -0.76    0.421    +0.068   -0.078   0.0032     +0.0016    -0.0017    
0  3  Kepler-1388 c  2926.02  5.5360931   0.32973     0  0           0          2.149   +0.049   -0.039   4.20    +0.29    -0.14    0.197    +0.096   -0.064   -0.0098    +0.0029    -0.0029    
0  3  Kepler-1388 b  2926.01  12.28548    1.3851      2  0.10958     56.05602   2.864   +0.047   -0.051   6.156   +0.131   -0.097   -0.05    +0.13    -0.13    0.041      +0.013     -0.012     
0  3  Kepler-1388 d  2926.03  20.956985   2.287       2  -0.14709    71.240526  3.371   +0.062   -0.076   8.34    +0.29    -0.22    0.15     +0.13    -0.15    -0.042     +0.017     -0.015     
0  3  Kepler-1388 e  2926.04  37.633645   12.3819     2  -0.10211    184.27717  4.186   +0.067   -0.064   9.55    +0.20    -0.18    -0.052   +0.079   -0.072   0.013      +0.021     -0.021     
0  3                 2926.05  75.730808   16.7659     2  0.0061525   6154.5294  4.33    +0.11    -0.12    22.0    +1.3     -1.1     0.632    +0.028   -0.029   0.0039     +0.0062    -0.0052    
0  4  Kepler-1388 c  2926.02  5.5360811   0.2445      0  0           0          2.190   +0.035   -0.043   4.44    +0.16    -0.12    0.247    +0.073   -0.067   0.0018     +0.0071    -0.0075    
0  4  Kepler-1388 b  2926.01  12.285425   0.99673     2  0.10958     56.058156  2.895   +0.046   -0.048   6.18    +0.13    -0.11    0.055    +0.080   -0.076   -0.007     +0.017     -0.014     
0  4  Kepler-1388 d  2926.03  20.956965   1.9001      2  -0.14708    71.242609  3.402   +0.045   -0.048   8.03    +0.14    -0.11    0.012    +0.071   -0.078   0.004      +0.015     -0.014     
0  4  Kepler-1388 e  2926.04  37.633596   11.6464     2  -0.10212    184.25747  4.035   +0.071   -0.066   9.33    +0.27    -0.23    0.090    +0.064   -0.069   0.002      +0.011     -0.011     
0  4                 2926.05  75.732626   13.5958     2  0.0061977   6109.7868  4.25    +0.11    -0.12    16.11   +0.79    -0.70    -0.469   +0.045   -0.047   0.0019     +0.0033    -0.0034    
0  5  Kepler-1388 c  2926.02  5.5361055   0.21508     0  0           0          2.129   +0.039   -0.039   4.61    +0.13    -0.11    0.337    +0.042   -0.042   0.0009     +0.0043    -0.0044    
0  5  Kepler-1388 b  2926.01  12.285433   1.3774      2  0.10958     56.059144  2.843   +0.051   -0.052   6.22    +0.23    -0.16    0.125    +0.098   -0.102   -0.014     +0.017     -0.017     
0  5  Kepler-1388 d  2926.03  20.956954   1.9667      2  -0.14708    71.243041  3.445   +0.049   -0.057   8.23    +0.29    -0.20    0.08     +0.11    -0.12    0.014      +0.015     -0.015     
0  5  Kepler-1388 e  2926.04  37.633025   15.4526     2  -0.10213    184.24817  4.052   +0.051   -0.050   9.26    +0.20    -0.17    -0.011   +0.069   -0.074   -0.007     +0.022     -0.019     
0  5                 2926.05  75.731702   12.0958     2  0.0062043   6103.332   4.44    +0.12    -0.13    15.41   +0.99    -0.78    0.396    +0.069   -0.069   0.0031     +0.0062    -0.0053    
0  1  Kepler-444 b   3158.01  3.6001055   2.0778      0  0           0          2.1565  +0.0060  -0.0052  0.7530  +0.0043  -0.0044  0.0048   +0.0055  -0.0033  0.0889     +0.0017    -0.0019    
0  1  Kepler-444 c   3158.02  4.5458737   1.5017      5  0.010164    89.449564  1.9537  +0.0061  -0.0067  1.4483  +0.0098  -0.0089  -0.5862  +0.0038  -0.0043  -0.04202   +0.00106   -0.00097   
0  1  Kepler-444 d   3158.03  6.1894526   4.5727      4  0.021165    73.108741  2.270   +0.011   -0.011   1.477   +0.014   -0.013   -0.5063  +0.0085  -0.0090  -0.0119    +0.0019    -0.0019    
0  1  Kepler-444 e   3158.04  7.7434335   7.5017      5  0.00085607  1809.0566  2.8486  +0.0047  -0.0049  1.1774  +0.0072  -0.0063  -0.035   +0.022   -0.023   -0.00844   +0.00076   -0.00073   
0  1  Kepler-444 f   3158.05  9.7404773   3.1258      5  0.0063208   308.20341  1.686   +0.014   -0.013   3.565   +0.036   -0.034   -0.8364  +0.0030  -0.0028  -0.00463   +0.00076   -0.00083   
0  2  Kepler-444 b   3158.01  3.6000985   0.26675     0  0           0          2.0259  +0.0064  -0.0064  1.147   +0.012   -0.013   0.5847   +0.0062  -0.0061  -0.00556   +0.00066   -0.00068   
0  2  Kepler-444 c   3158.02  4.5458849   3.4158      5  0.010169    89.405573  2.073   +0.012   -0.013   1.725   +0.021   -0.018   0.6430   +0.0064  -0.0059  0.0343     +0.0014    -0.0016    
0  2  Kepler-444 d   3158.03  6.1894591   4.5926      4  0.021165    73.110161  2.2575  +0.0068  -0.0066  1.697   +0.013   -0.012   0.5921   +0.0047  -0.0047  -0.01647   +0.00079   -0.00077   
0  2  Kepler-444 e   3158.04  7.7435095   8.7859      5  0.00086294  1794.6898  2.7989  +0.0109  -0.0099  1.4566  +0.0095  -0.0089  -0.3842  +0.0073  -0.0068  -0.0469    +0.0022    -0.0023    
0  2  Kepler-444 f   3158.05  9.7404866   0.60274     5  0.0063125   308.61033  1.7298  +0.0086  -0.0089  3.967   +0.037   -0.035   0.8485   +0.0019  -0.0019  0.00774    +0.00043   -0.00042   
0  3  Kepler-444 b   3158.01  3.6000992   3.7877      0  0           0          2.1426  +0.0084  -0.0095  0.7464  +0.0072  -0.0065  0.052    +0.026   -0.032   0.0966     +0.0062    -0.0052    
0  3  Kepler-444 c   3158.02  4.5458782   2.7469      5  0.010168    89.416917  2.1601  +0.0081  -0.0088  1.223   +0.015   -0.013   -0.4237  +0.0092  -0.0110  -0.0581    +0.0024    -0.0022    
0  3  Kepler-444 d   3158.03  6.1894281   5.7867      4  0.021161    73.124514  2.2903  +0.0096  -0.0101  1.543   +0.016   -0.015   -0.5203  +0.0067  -0.0073  -0.0089    +0.0018    -0.0017    
0  3  Kepler-444 e   3158.04  7.7434062   4.1684      5  0.00085667  1807.7891  2.5149  +0.0077  -0.0067  1.479   +0.015   -0.014   -0.4924  +0.0066  -0.0064  -0.01234   +0.00080   -0.00079   
0  3  Kepler-444 f   3158.05  9.7404624   4.9682      5  0.006323    308.09859  1.744   +0.023   -0.020   3.563   +0.058   -0.074   0.8280   +0.0045  -0.0056  0.0123     +0.0013    -0.0011    
0  1  Kepler-1497 b  3429.02  8.7419156   4.0481      0  0           0          4.098   +0.088   -0.096   4.09    +0.16    -0.14    0.254    +0.067   -0.066   -0.0005    +0.0039    -0.0042    
0  1                 3429.01  15.82836    4.7254      2  -0.094688   83.581333  3.49    +0.23    -0.26    5.81    +0.75    -0.57    0.690    +0.055   -0.054   0.0054     +0.0082    -0.0080    
0  1                 3429.03  26.939628   13.7319     2  -0.14901    90.391611  5.42    +0.20    -0.26    4.61    +0.33    -0.22    0.03     +0.20    -0.20    -0.023     +0.018     -0.014     
0  1                 3429.04  44.434128   5.8219      3  0.099605    148.70051  5.84    +0.27    -0.27    6.46    +0.85    -0.55    0.40     +0.11    -0.10    0.0046     +0.0040    -0.0043    
0  2  Kepler-1497 b  3429.02  8.741921    2.4288      0  0           0          4.181   +0.072   -0.102   4.02    +0.16    -0.14    0.167    +0.078   -0.072   0.0082     +0.0045    -0.0041    
0  2                 3429.01  15.828468   14.0049     2  -0.094679   83.590111  3.78    +0.16    -0.18    5.78    +0.41    -0.46    -0.652   +0.037   -0.034   -0.024     +0.012     -0.010     
0  2                 3429.03  26.939355   14.8763     2  -0.14903    90.381438  4.85    +0.24    -0.14    4.25    +0.40    -0.17    0.12     +0.16    -0.11    0.0180     +0.0088    -0.0092    
0  2                 3429.04  44.43392    8.8455      3  0.099622    148.67687  5.93    +0.18    -0.19    5.70    +0.52    -0.27    -0.265   +0.090   -0.127   -0.0137    +0.0066    -0.0055    
0  3  Kepler-1497 b  3429.02  8.7419526   3.0567      0  0           0          4.09    +0.10    -0.11    3.86    +0.14    -0.12    0.143    +0.067   -0.057   -0.0012    +0.0030    -0.0037    
0  3                 3429.01  15.82839    4.8024      2  -0.094691   83.57869   3.46    +0.20    -0.22    5.10    +0.63    -0.47    -0.644   +0.060   -0.061   -0.0003    +0.0089    -0.0083    
0  3                 3429.03  26.939779   14.5821     2  -0.14899    90.408364  5.45    +0.20    -0.27    4.72    +0.31    -0.19    -0.01    +0.22    -0.21    0.0119     +0.0095    -0.0113    
0  3                 3429.04  44.434038   10.8288     3  0.099587    148.72933  5.78    +0.26    -0.34    5.87    +0.71    -0.49    0.35     +0.14    -0.18    -0.0058    +0.0043    -0.0043    
0  4  Kepler-1497 b  3429.02  8.7418796   4.3138      0  0           0          4.076   +0.083   -0.098   3.83    +0.11    -0.11    0.097    +0.058   -0.049   -0.0053    +0.0032    -0.0049    
0  4                 3429.01  15.828372   4.4559      2  -0.094681   83.587595  3.66    +0.32    -0.30    5.20    +0.61    -0.59    0.584    +0.099   -1.257   0.0102     +0.0065    -0.0054    
0  4                 3429.03  26.939857   19.7816     2  -0.14902    90.389857  5.44    +0.21    -0.30    4.71    +0.41    -0.23    -0.11    +0.25    -0.22    -0.0043    +0.0086    -0.0101    
0  4                 3429.04  44.434282   10.4598     3  0.099609    148.69502  5.69    +0.25    -0.25    6.02    +0.74    -0.46    0.38     +0.12    -0.11    -0.0040    +0.0047    -0.0059    
0  5  Kepler-1497 b  3429.02  8.7419248   2.3896      0  0           0          4.173   +0.088   -0.111   4.17    +0.23    -0.23    0.257    +0.082   -0.095   0.0116     +0.0075    -0.0065    
0  5                 3429.01  15.828603   15.8151     2  -0.094671   83.597903  3.92    +0.21    -0.25    5.53    +0.57    -0.60    -0.628   +0.070   -0.051   -0.029     +0.018     -0.014     
0  5                 3429.03  26.939552   13.8748     2  -0.14904    90.374894  5.01    +0.17    -0.17    4.26    +0.23    -0.14    0.01     +0.17    -0.18    -0.0016    +0.0069    -0.0080    
0  5                 3429.04  44.434162   15.188      3  0.099627    148.66928  5.82    +0.19    -0.21    5.25    +0.34    -0.21    -0.04    +0.21    -0.19    0.0117     +0.0067    -0.0071    
0  1                 416.03   9.7476494   0.83046     0  0           0          2.644   +0.097   -0.116   1.773   +0.125   -0.099   0.423    +0.079   -0.075   0.0100     +0.0039    -0.0030    
0  1  Kepler-152 b   416.01   18.207965   1.7615      2  -0.066032   137.87213  3.611   +0.023   -0.025   8.60    +0.20    -0.21    -0.288   +0.033   -0.029   -0.0153    +0.0052    -0.0053    
0  1                 416.04   31.53152    1.308       2  -0.13411    117.56475  4.07    +0.28    -0.38    2.55    +0.33    -0.25    -0.44    +0.16    -0.14    0.0085     +0.0070    -0.0073    
0  1  Kepler-152 c   416.02   88.255323   0.87713     2  0.39944     110.47326  3.810   +0.071   -0.069   22.7    +2.1     -1.9     -0.806   +0.020   -0.018   0.0044     +0.0022    -0.0020    
0  2                 416.03   9.7476672   1.7099      0  0           0          2.723   +0.081   -0.096   1.634   +0.106   -0.084   0.336    +0.083   -0.081   0.0197     +0.0095    -0.0094    
0  2  Kepler-152 b   416.01   18.207961   1.5172      2  -0.066035   137.86527  3.605   +0.023   -0.025   8.73    +0.31    -0.29    -0.311   +0.044   -0.039   -0.0104    +0.0046    -0.0047    
0  2                 416.04   31.530989   49.9362     2  -0.13417    117.50425  3.77    +0.28    -0.42    2.49    +0.36    -0.22    -0.41    +0.20    -0.18    0.025      +0.021     -0.022     
0  2  Kepler-152 c   416.02   88.255356   3.1805      2  0.39954     110.44646  3.818   +0.063   -0.059   30.3    +2.5     -2.5     -0.852   +0.014   -0.012   0.0038     +0.0012    -0.0011    
0  3                 416.03   9.7476492   2.4468      0  0           0          2.45    +0.17    -0.20    1.83    +0.20    -0.14    0.51     +0.10    -0.10    -0.043     +0.023     -0.025     
0  3  Kepler-152 b   416.01   18.207946   1.5934      2  -0.066036   137.86285  3.612   +0.024   -0.027   8.17    +0.38    -0.28    0.16     +0.10    -0.18    0.018      +0.010     -0.011     
0  3                 416.04   31.531276   15.7498     2  -0.13413    117.5355   4.09    +0.17    -0.33    2.44    +0.33    -0.19    0.28     +0.21    -0.28    0.003      +0.018     -0.020     
0  3  Kepler-152 c   416.02   88.25526    3.1257      2  0.39949     110.4603   3.895   +0.062   -0.060   23.8    +1.9     -1.6     0.807    +0.016   -0.016   -0.0037    +0.0023    -0.0024    
0  4                 416.03   9.7476469   1.8489      0  0           0          2.609   +0.071   -0.078   1.552   +0.065   -0.055   0.290    +0.068   -0.071   -0.0135    +0.0086    -0.0096    
0  4  Kepler-152 b   416.01   18.207951   1.708       2  -0.066036   137.86351  3.584   +0.021   -0.022   7.865   +0.162   -0.100   0.098    +0.072   -0.112   0.006      +0.011     -0.011     
0  4                 416.04   31.53157    1.6044      2  -0.13411    117.55702  4.305   +0.090   -0.250   2.325   +0.147   -0.089   -0.04    +0.24    -0.26    0.008      +0.014     -0.013     
0  4  Kepler-152 c   416.02   88.255404   2.5494      2  0.39946     110.46937  3.792   +0.069   -0.058   25.4    +1.8     -1.7     0.825    +0.013   -0.014   -0.0055    +0.0020    -0.0023    
0  5                 416.03   9.7476743   1.364       0  0           0          2.639   +0.077   -0.099   1.615   +0.089   -0.074   0.302    +0.097   -0.090   -0.0205    +0.0062    -0.0064    
0  5  Kepler-152 b   416.01   18.207965   1.6922      2  -0.066035   137.86544  3.612   +0.023   -0.026   8.85    +0.28    -0.28    0.320    +0.037   -0.040   0.0138     +0.0064    -0.0062    
0  5                 416.04   31.530949   4.9455      2  -0.13414    117.53012  4.62    +0.16    -0.30    2.51    +0.22    -0.16    0.22     +0.19    -0.18    0.003      +0.014     -0.014     
0  5  Kepler-152 c   416.02   88.255319   1.9539      2  0.3995      110.45816  3.774   +0.075   -0.064   39.3    +2.8     -3.3     0.8855   +0.0078  -0.0103  -0.0043    +0.0013    -0.0014    
0  1                 4288.03  4.3276082   0.18631     0  0           0          3.82    +0.13    -0.13    0.994   +0.048   -0.042   0.153    +0.075   -0.068   -0.00081   +0.00089   -0.00072   
0  1  Kepler-1581 b  4288.01  6.2838561   0.14606     3  -0.031978   65.502558  4.223   +0.099   -0.113   1.435   +0.062   -0.042   -0.04    +0.17    -0.16    0.00018    +0.00095   -0.00124   
0  1                 4288.02  9.0874551   0.61449     3  -0.035894   84.392174  3.65    +0.16    -0.17    2.05    +0.23    -0.17    0.619    +0.053   -0.066   0.0010     +0.0016    -0.0017    
0  1                 4288.04  13.950897   0.4231      3  0.02345     198.30473  5.23    +0.17    -0.23    1.910   +0.164   -0.091   0.18     +0.20    -0.28    -0.00056   +0.00092   -0.00080   
0  2                 4288.03  4.3276134   0.093235    0  0           0          3.91    +0.11    -0.11    1.028   +0.046   -0.041   0.156    +0.074   -0.067   0.00109    +0.00103   -0.00099   
0  2  Kepler-1581 b  4288.01  6.283863    0.26287     3  -0.031978   65.501945  4.25    +0.10    -0.12    1.498   +0.092   -0.067   -0.20    +0.13    -0.12    -0.0012    +0.0014    -0.0013    
0  2                 4288.02  9.0874528   0.66514     3  -0.035894   84.391673  3.68    +0.14    -0.15    2.09    +0.19    -0.15    0.637    +0.043   -0.042   -0.0000    +0.0023    -0.0024    
0  2                 4288.04  13.95094    0.41909     3  0.023455    198.2626   5.13    +0.16    -0.18    1.831   +0.145   -0.095   0.19     +0.15    -0.16    0.0008     +0.0016    -0.0015    
0  3                 4288.03  4.3276109   0.27762     0  0           0          3.83    +0.13    -0.13    1.044   +0.060   -0.050   0.174    +0.093   -0.076   -0.0009    +0.0019    -0.0010    
0  3  Kepler-1581 b  4288.01  6.2838462   0.16691     3  -0.031973   65.511509  4.18    +0.10    -0.11    1.423   +0.054   -0.040   0.02     +0.14    -0.13    0.0001     +0.0015    -0.0018    
0  3                 4288.02  9.0874617   0.78478     3  -0.035895   84.388477  3.68    +0.17    -0.18    1.96    +0.21    -0.16    0.579    +0.066   -1.205   0.0008     +0.0016    -0.0017    
0  3                 4288.04  13.950955   0.68418     3  0.023453    198.27932  5.17    +0.15    -0.20    1.822   +0.110   -0.070   0.09     +0.19    -0.22    -0.00072   +0.00086   -0.00070   
0  4                 4288.03  4.3275957   0.20435     0  0           0          3.85    +0.15    -0.20    1.062   +0.081   -0.070   0.225    +0.092   -0.087   -0.0012    +0.0012    -0.0014    
0  4  Kepler-1581 b  4288.01  6.2838467   0.31977     3  -0.031977   65.502939  4.245   +0.098   -0.116   1.466   +0.093   -0.059   -0.14    +0.17    -0.15    0.0017     +0.0015    -0.0015    
0  4                 4288.02  9.0874711   0.84435     3  -0.03589    84.402101  3.65    +0.19    -0.18    2.11    +0.25    -0.24    -0.610   +1.269   -0.072   0.0006     +0.0024    -0.0021    
0  4                 4288.04  13.950919   0.60818     3  0.023454    198.27617  5.19    +0.16    -0.19    1.95    +0.21    -0.16    -0.29    +0.28    -0.15    -0.0013    +0.0017    -0.0019    
0  5                 4288.03  4.327609    0.1794      0  0           0          3.99    +0.11    -0.10    1.042   +0.033   -0.033   0.140    +0.062   -0.055   0.00026    +0.00093   -0.00086   
0  5  Kepler-1581 b  4288.01  6.283847    0.19531     3  -0.031975   65.50704   4.230   +0.091   -0.105   1.429   +0.052   -0.036   0.03     +0.14    -0.13    0.0001     +0.0018    -0.0019    
0  5                 4288.02  9.087464    0.32416     3  -0.035892   84.397344  3.67    +0.19    -0.19    2.01    +0.20    -0.17    -0.575   +1.218   -0.083   -0.0021    +0.0016    -0.0021    
0  5                 4288.04  13.950922   0.23727     3  0.023453    198.27822  5.14    +0.17    -0.20    1.836   +0.124   -0.085   -0.17    +0.19    -0.16    0.0016     +0.0016    -0.0015    
0  1  Kepler-164 b   474.04   5.0350713   0.14559     0  0           0          1.701   +0.032   -0.032   2.13    +0.12    -0.10    0.654    +0.024   -0.024   -0.0067    +0.0022    -0.0025    
0  1  Kepler-164 c   474.01   10.945771   2.8422      2  0.086954    62.940207  2.924   +0.040   -0.039   4.13    +0.16    -0.14    0.290    +0.052   -0.054   0.012      +0.017     -0.014     
0  1  Kepler-164 d   474.02   28.986878   0.74712     2  0.32412     44.716856  3.390   +0.048   -0.050   6.56    +0.30    -0.27    0.607    +0.023   -0.023   -0.00014   +0.00071   -0.00090   
0  1                 474.03   94.901575   47.4328     1  -1          94.901575  7.24    +0.33    -0.30    14.33   +0.97    -0.99    -0.585   +0.061   -0.046   0.0022     +0.0071    -0.0075    
0  2  Kepler-164 b   474.04   5.0350548   0.19502     0  0           0          1.708   +0.055   -0.054   4.66    +0.38    -0.38    0.846    +0.015   -0.017   -0.00088   +0.00042   -0.00045   
0  2  Kepler-164 c   474.01   10.945769   2.877       2  0.086957    62.938142  2.961   +0.048   -0.047   10.96   +0.68    -0.72    0.786    +0.015   -0.018   0.0075     +0.0035    -0.0030    
0  2  Kepler-164 d   474.02   28.986862   1.8543      2  0.32411     44.717311  3.417   +0.052   -0.052   7.46    +0.50    -0.51    -0.653   +0.028   -0.025   -0.0094    +0.0036    -0.0038    
0  2                 474.03   94.885213   1.4623      1  -1          94.88509   5.14    +0.15    -0.14    12.58   +0.96    -0.91    0.659    +0.032   -0.034   0.0052     +0.0015    -0.0013    
0  3  Kepler-164 b   474.04   5.0350451   0.18574     0  0           0          1.868   +0.063   -0.058   1.264   +0.048   -0.042   0.0045   +0.0029  -0.0023  0.00024    +0.00010   -0.00011   
0  3  Kepler-164 c   474.01   10.945778   3.3766      2  0.086958    62.936897  2.930   +0.035   -0.033   11.43   +1.02    -0.97    0.798    +0.017   -0.020   0.0029     +0.0015    -0.0014    
0  3  Kepler-164 d   474.02   28.986936   1.642       2  0.32411     44.717229  3.349   +0.049   -0.046   10.06   +1.35    -0.96    0.756    +0.030   -0.027   0.00009    +0.00030   -0.00029   
0  3                 474.03   94.900573   19.4487     1  -1          94.900476  8.19    +0.72    -0.25    21.4    +2.0     -1.8     0.684    +0.031   -0.039   -0.0032    +0.0036    -0.0028    
0  4  Kepler-164 b   474.04   5.0350549   0.42896     0  0           0          1.789   +0.061   -0.059   3.25    +0.29    -0.28    0.766    +0.022   -0.024   0.0054     +0.0037    -0.0034    
0  4  Kepler-164 c   474.01   10.945781   1.1768      2  0.086957    62.937517  2.895   +0.043   -0.041   5.54    +0.43    -0.35    -0.553   +0.038   -0.040   -0.0066    +0.0037    -0.0043    
0  4  Kepler-164 d   474.02   28.98698    3.5355      2  0.32412     44.716878  3.380   +0.070   -0.069   6.55    +0.60    -0.49    0.597    +0.040   -0.040   0.0068     +0.0054    -0.0049    
0  4                 474.03   94.885506   1.3719      1  -1          94.885935  5.518   +0.100   -0.103   13.24   +0.95    -0.92    -0.623   +0.038   -0.033   -0.00049   +0.00068   -0.00081   
0  5  Kepler-164 b   474.04   5.0350737   0.1037      0  0           0          1.781   +0.062   -0.058   4.24    +0.80    -0.45    0.819    +0.029   -0.024   0.0074     +0.0033    -0.0029    
0  5  Kepler-164 c   474.01   10.945774   0.772       2  0.086952    62.941534  2.958   +0.043   -0.042   6.09    +1.38    -0.34    -0.590   +0.028   -0.087   -0.0184    +0.0067    -0.0049    
0  5  Kepler-164 d   474.02   28.986806   1.991       2  0.32411     44.717437  3.368   +0.065   -0.062   8.89    +2.66    -0.72    -0.723   +0.026   -0.067   0.0008     +0.0024    -0.0020    
0  5                 474.03   94.885738   0.57983     1  -1          94.885791  5.68    +0.85    -0.17    15.2    +4.1     -2.9     0.681    +0.064   -0.083   -0.00007   +0.00030   -0.00030   
0  1  Kepler-167 b   490.01   4.393167    2.541       0  0           0          2.227   +0.015   -0.014   3.10    +0.10    -0.13    0.382    +0.031   -0.049   -0.0104    +0.0033    -0.0038    
0  1  Kepler-167 c   490.03   7.4061208   3.7621      2  -0.15709    23.573436  2.691   +0.013   -0.017   3.026   +0.080   -0.078   0.127    +0.063   -0.086   0.0129     +0.0033    -0.0036    
0  1  Kepler-167 d   490.04   21.803889   1.9036      2  0.47201     23.096558  3.722   +0.037   -0.035   3.000   +0.060   -0.051   0.075    +0.061   -0.063   -0.0006    +0.0011    -0.0013    
0  1  Kepler-167 e   490.02   1071.2319   1.3387      1  -1          1071.2309  14.356  +0.023   -0.021   114.6   +1.7     -1.9     0.254    +0.025   -0.030   -0.00159   +0.00074   -0.00051   
0  2  Kepler-167 b   490.01   4.39316     2.1854      0  0           0          2.272   +0.011   -0.011   2.709   +0.025   -0.024   0.157    +0.024   -0.023   -0.0050    +0.0044    -0.0040    
0  2  Kepler-167 c   490.03   7.4061303   3.6264      2  -0.15708    23.573674  2.663   +0.012   -0.012   2.946   +0.019   -0.017   0.037    +0.031   -0.030   0.0089     +0.0066    -0.0071    
0  2  Kepler-167 d   490.04   21.80372    0.7775      2  0.47199     23.097308  3.64    +0.13    -0.15    3.52    +0.19    -0.16    -0.383   +0.086   -0.077   -0.00209   +0.00091   -0.00088   
0  2  Kepler-167 e   490.02   1071.2341   0.23483     1  -1          1071.2326  14.383  +0.017   -0.018   109.22  +0.83    -0.81    0.160    +0.021   -0.023   -0.00043   +0.00016   -0.00017   
0  3  Kepler-167 b   490.01   4.3931601   2.5457      0  0           0          2.288   +0.012   -0.013   2.827   +0.033   -0.031   0.233    +0.026   -0.029   0.0117     +0.0032    -0.0034    
0  3  Kepler-167 c   490.03   7.4061237   3.465       2  -0.15709    23.573591  2.672   +0.014   -0.015   3.021   +0.037   -0.032   0.162    +0.030   -0.034   -0.0126    +0.0035    -0.0034    
0  3  Kepler-167 d   490.04   21.803428   1.2131      2  0.47198     23.097698  3.865   +0.039   -0.047   3.51    +0.12    -0.13    -0.326   +0.042   -0.039   0.0004     +0.0012    -0.0011    
0  3  Kepler-167 e   490.02   1071.2329   0.38907     1  -1          1071.2328  14.394  +0.017   -0.018   108.21  +0.67    -0.68    -0.127   +0.026   -0.022   -0.000016  +0.000030  -0.000031  
0  4  Kepler-167 b   490.01   4.3931659   2.3369      0  0           0          2.266   +0.014   -0.014   2.897   +0.030   -0.032   0.281    +0.020   -0.020   0.0030     +0.0056    -0.0052    
0  4  Kepler-167 c   490.03   7.4061137   3.8192      2  -0.15709    23.573289  2.684   +0.012   -0.013   3.006   +0.034   -0.032   0.094    +0.050   -0.056   -0.0041    +0.0069    -0.0068    
0  4  Kepler-167 d   490.04   21.803396   0.62406     2  0.47199     23.097439  3.854   +0.051   -0.118   3.59    +0.23    -0.11    -0.356   +0.067   -0.038   0.0006     +0.0011    -0.0014    
0  4  Kepler-167 e   490.02   1071.2344   2.0146      1  -1          1071.2345  14.368  +0.014   -0.015   108.27  +0.54    -0.50    -0.139   +0.015   -0.015   -0.000148  +0.000095  -0.000092  
0  1  Kepler-172 b   510.01   2.9403101   1.0847      0  0           0          2.581   +0.011   -0.014   3.215   +0.056   -0.030   0.092    +0.064   -0.054   -0.0049    +0.0016    -0.0020    
0  1  Kepler-172 c   510.02   6.3890074   0.88187     2  0.086458    36.948767  3.190   +0.016   -0.016   4.67    +0.12    -0.12    -0.258   +0.051   -0.045   0.0097     +0.0094    -0.0060    
0  1  Kepler-172 d   510.03   14.627144   5.2107      2  0.14471     50.541043  3.630   +0.040   -0.036   5.58    +0.19    -0.18    -0.424   +0.031   -0.028   -0.0005    +0.0020    -0.0054    
0  1  Kepler-172 e   510.04   35.118366   11.6167     2  0.20046     87.594068  4.211   +0.031   -0.041   5.940   +0.199   -0.080   0.062    +0.121   -0.081   -0.0021    +0.0049    -0.0031    
0  2  Kepler-172 b   510.01   2.9403031   1.4686      0  0           0          2.547   +0.019   -0.020   3.76    +0.13    -0.11    0.409    +0.031   -0.028   -0.0037    +0.0031    -0.0031    
0  2  Kepler-172 c   510.02   6.3890165   1.8967      2  0.086455    36.949814  3.178   +0.022   -0.026   4.126   +0.055   -0.046   0.017    +0.078   -0.079   0.0140     +0.0093    -0.0087    
0  2  Kepler-172 d   510.03   14.627076   5.3154      2  0.1447      50.541013  3.573   +0.044   -0.044   5.38    +0.16    -0.17    -0.497   +0.021   -0.020   -0.0016    +0.0045    -0.0047    
0  2  Kepler-172 e   510.04   35.118196   11.0992     2  0.20045     87.598609  3.888   +0.094   -0.098   6.45    +0.34    -0.30    0.448    +0.052   -0.051   -0.0058    +0.0039    -0.0037    
0  3  Kepler-172 b   510.01   2.9403032   1.6361      0  0           0          2.571   +0.018   -0.019   3.65    +0.15    -0.17    0.366    +0.046   -0.060   -0.0008    +0.0035    -0.0033    
0  3  Kepler-172 c   510.02   6.3890123   2.0722      2  0.086455    36.94977   3.186   +0.024   -0.027   4.65    +0.12    -0.13    -0.312   +0.046   -0.038   0.0008     +0.0081    -0.0078    
0  3  Kepler-172 d   510.03   14.627086   2.9639      2  0.14471     50.540865  3.572   +0.050   -0.053   5.21    +0.24    -0.24    0.448    +0.037   -0.042   0.0022     +0.0064    -0.0067    
0  3  Kepler-172 e   510.04   35.1182     12.2819     2  0.20044     87.600627  3.983   +0.084   -0.126   6.61    +0.77    -0.50    -0.433   +0.081   -0.100   -0.0102    +0.0089    -0.0069    
0  1  Kepler-197 b   623.03   5.5993143   0.14583     0  0           0          3.666   +0.013   -0.014   1.999   +0.041   -0.040   0.242    +0.031   -0.033   -0.0010    +0.0015    -0.0015    
0  1  Kepler-197 c   623.01   10.349793   2.4769      2  -0.0758     68.270451  4.226   +0.028   -0.027   2.782   +0.046   -0.045   -0.284   +0.025   -0.024   0.0032     +0.0035    -0.0036    
0  1  Kepler-197 d   623.02   15.677543   4.6168      3  0.0098481   530.64786  5.065   +0.031   -0.036   2.996   +0.039   -0.038   0.063    +0.076   -0.085   0.0016     +0.0033    -0.0035    
0  1  Kepler-197 e   623.04   25.210125   5.6933      3  0.072023    116.67571  6.397   +0.077   -0.093   2.828   +0.064   -0.061   -0.098   +0.087   -0.078   -0.0081    +0.0028    -0.0026    
0  2  Kepler-197 b   623.03   5.5993212   0.10075     0  0           0          3.672   +0.013   -0.013   1.928   +0.054   -0.038   0.121    +0.076   -0.068   -0.0030    +0.0010    -0.0014    
0  2  Kepler-197 c   623.01   10.349746   2.785       2  -0.075802   68.268459  4.245   +0.034   -0.028   2.674   +0.178   -0.064   -0.180   +0.073   -0.116   0.0079     +0.0034    -0.0032    
0  2  Kepler-197 d   623.02   15.6775     2.6715      3  0.0098473   530.68961  4.925   +0.105   -0.045   3.003   +0.163   -0.064   0.05     +0.19    -0.14    -0.0027    +0.0028    -0.0026    
0  2  Kepler-197 e   623.04   25.210206   4.7441      3  0.072035    116.65809  6.102   +0.112   -0.099   2.805   +0.090   -0.075   0.12     +0.11    -0.14    0.0055     +0.0022    -0.0034    
0  3  Kepler-197 b   623.03   5.5993158   0.043655    0  0           0          3.677   +0.012   -0.013   2.007   +0.027   -0.027   0.208    +0.028   -0.029   0.00185    +0.00095   -0.00073   
0  3  Kepler-197 c   623.01   10.34976    2.7749      2  -0.075802   68.26878   4.182   +0.040   -0.038   2.95    +0.10    -0.10    0.352    +0.045   -0.050   -0.0077    +0.0053    -0.0048    
0  3  Kepler-197 d   623.02   15.677514   1.7185      3  0.0098472   530.69194  4.887   +0.048   -0.043   3.332   +0.106   -0.098   0.315    +0.046   -0.053   -0.0037    +0.0012    -0.0017    
0  3  Kepler-197 e   623.04   25.209925   6.6919      3  0.072021    116.67813  6.30    +0.14    -0.19    2.895   +0.083   -0.078   0.219    +0.066   -0.077   0.0051     +0.0028    -0.0035    
0  4  Kepler-197 b   623.03   5.5993183   0.26274     0  0           0          3.658   +0.015   -0.016   2.048   +0.051   -0.049   0.262    +0.041   -0.045   -0.0054    +0.0018    -0.0018    
0  4  Kepler-197 c   623.01   10.349808   1.6967      2  -0.075797   68.273012  4.219   +0.022   -0.024   3.005   +0.060   -0.061   -0.357   +0.027   -0.026   0.0023     +0.0022    -0.0017    
0  4  Kepler-197 d   623.02   15.677533   5.5763      3  0.0098427   530.93429  5.103   +0.037   -0.037   3.171   +0.062   -0.062   0.198    +0.047   -0.060   0.0079     +0.0048    -0.0047    
0  4  Kepler-197 e   623.04   25.210046   4.6015      3  0.072035    116.65802  6.362   +0.086   -0.109   2.875   +0.057   -0.051   -0.070   +0.102   -0.092   -0.0098    +0.0027    -0.0027    
0  1  Kepler-208 b   671.01   4.228653    0.14293     0  0           0          3.131   +0.033   -0.035   2.231   +0.075   -0.059   0.201    +0.064   -0.058   0.0042     +0.0062    -0.0027    
0  1  Kepler-208 c   671.02   7.4666461   0.90613     2  -0.11713    31.872289  3.810   +0.056   -0.066   2.330   +0.096   -0.080   -0.192   +0.089   -0.080   -0.0108    +0.0094    -0.0104    
0  1  Kepler-208 d   671.04   11.131716   22.0598     3  -0.0061213  606.15392  3.96    +0.14    -0.13    2.73    +0.11    -0.14    0.475    +0.045   -0.066   0.010      +0.015     -0.014     
0  1  Kepler-208 e   671.03   16.259492   2.0959      3  -0.02621    206.78606  3.91    +0.15    -0.14    3.81    +0.24    -0.24    -0.583   +0.062   -0.044   0.000      +0.010     -0.011     
0  2  Kepler-208 b   671.01   4.2286562   0.14766     0  0           0          3.124   +0.031   -0.034   2.242   +0.057   -0.056   0.225    +0.048   -0.055   0.0061     +0.0016    -0.0017    
0  2  Kepler-208 c   671.02   7.4666283   5.5099      2  -0.11714    31.871283  3.872   +0.058   -0.067   2.277   +0.047   -0.045   -0.029   +0.075   -0.066   -0.0246    +0.0061    -0.0062    
0  2  Kepler-208 d   671.04   11.131749   9.5635      3  -0.0060929  608.99915  3.89    +0.13    -0.15    2.78    +0.15    -0.15    -0.45    +0.94    -0.10    0.0123     +0.0056    -0.0062    
0  2  Kepler-208 e   671.03   16.259509   7.7507      3  -0.026235   206.58603  3.91    +0.11    -0.10    4.02    +0.18    -0.17    0.612    +0.028   -0.032   0.0109     +0.0073    -0.0066    
0  3  Kepler-208 b   671.01   4.2286499   1.2488      0  0           0          3.157   +0.033   -0.036   2.34    +0.18    -0.11    0.280    +0.093   -0.076   0.0054     +0.0029    -0.0028    
0  3  Kepler-208 c   671.02   7.4666356   4.2621      2  -0.11714    31.871518  3.847   +0.058   -0.067   2.284   +0.077   -0.047   -0.03    +0.16    -0.12    0.0029     +0.0080    -0.0103    
0  3  Kepler-208 d   671.04   11.131676   9.045       3  -0.0060933  608.95706  4.06    +0.12    -0.12    2.60    +0.12    -0.12    -0.420   +0.063   -0.057   -0.017     +0.015     -0.012     
0  3  Kepler-208 e   671.03   16.259547   7.9732      3  -0.026233   206.60532  3.820   +0.098   -0.084   4.05    +0.21    -0.20    0.616    +0.028   -0.031   0.0063     +0.0054    -0.0057    
0  4  Kepler-208 b   671.01   4.2286517   0.65647     0  0           0          3.148   +0.036   -0.038   2.51    +0.12    -0.11    0.361    +0.053   -0.055   0.0085     +0.0024    -0.0026    
0  4  Kepler-208 c   671.02   7.4666408   3.5947      2  -0.11714    31.871587  3.825   +0.051   -0.062   2.280   +0.046   -0.040   0.065    +0.099   -0.099   -0.0282    +0.0069    -0.0063    
0  4  Kepler-208 d   671.04   11.131751   8.3541      3  -0.0060902  609.26762  3.989   +0.065   -0.073   2.604   +0.073   -0.067   0.441    +0.029   -0.026   0.0142     +0.0070    -0.0080    
0  4  Kepler-208 e   671.03   16.259514   6.816       3  -0.026238   206.56601  3.92    +0.12    -0.11    4.06    +0.22    -0.20    0.598    +0.029   -0.032   0.0106     +0.0069    -0.0063    
0  5  Kepler-208 b   671.01   4.2286502   1.0478      0  0           0          3.151   +0.034   -0.035   2.649   +0.083   -0.079   0.423    +0.028   -0.029   0.0032     +0.0025    -0.0025    
0  5  Kepler-208 c   671.02   7.466651    2.8241      2  -0.11713    31.872171  3.778   +0.040   -0.049   2.232   +0.047   -0.037   -0.041   +0.099   -0.098   -0.0017    +0.0063    -0.0060    
0  5  Kepler-208 d   671.04   11.131646   12.6526     3  -0.006103   607.98614  4.10    +0.20    -0.23    2.46    +0.17    -0.14    -0.32    +0.58    -0.14    0.001      +0.012     -0.011     
0  5  Kepler-208 e   671.03   16.259457   3.3739      3  -0.026232   206.61203  3.950   +0.061   -0.071   3.61    +0.14    -0.13    -0.540   +0.027   -0.027   -0.0026    +0.0030    -0.0033    
0  1  Kepler-215 b   700.02   9.3606072   2.6112      0  0           0          3.050   +0.029   -0.030   3.089   +0.099   -0.100   0.394    +0.030   -0.031   0.0231     +0.0044    -0.0046    
0  1  Kepler-215 c   700.03   14.667192   4.534       3  0.044603    109.61379  3.715   +0.045   -0.050   3.24    +0.13    -0.11    0.293    +0.063   -0.067   -0.0292    +0.0047    -0.0045    
0  1  Kepler-215 d   700.01   30.86434    2.9775      2  0.052156    295.88218  2.665   +0.046   -0.045   12.37   +0.63    -0.61    0.830    +0.010   -0.011   -0.0039    +0.0021    -0.0022    
0  1  Kepler-215 e   700.04   68.161072   2.0204      2  0.10421     327.04338  5.274   +0.078   -0.080   6.63    +0.40    -0.35    0.447    +0.045   -0.046   0.0058     +0.0027    -0.0025    
0  2  Kepler-215 b   700.02   9.3605729   0.34972     0  0           0          3.060   +0.018   -0.027   2.556   +0.033   -0.028   0.072    +0.045   -0.036   -0.00078   +0.00090   -0.00101   
0  2  Kepler-215 c   700.03   14.667307   4.8533      3  0.044615    109.58323  3.746   +0.029   -0.034   2.943   +0.036   -0.033   0.020    +0.054   -0.058   0.0101     +0.0057    -0.0057    
0  2  Kepler-215 d   700.01   30.864409   1.1708      2  0.052151    295.91128  2.771   +0.045   -0.039   11.69   +0.66    -0.58    0.813    +0.011   -0.012   0.0016     +0.0021    -0.0019    
0  2  Kepler-215 e   700.04   68.161093   3.1442      2  0.1042      327.07506  5.217   +0.083   -0.078   6.79    +0.53    -0.53    -0.476   +0.107   -0.054   -0.0038    +0.0032    -0.0034    
0  3  Kepler-215 b   700.02   9.3606151   3.105       0  0           0          2.924   +0.057   -0.052   3.07    +0.16    -0.15    0.440    +0.047   -0.051   -0.0195    +0.0107    -0.0072    
0  3  Kepler-215 c   700.03   14.667223   4.0764      3  0.044604    109.60951  3.733   +0.053   -0.058   3.19    +0.15    -0.14    -0.296   +0.084   -0.071   0.0232     +0.0096    -0.0135    
0  3  Kepler-215 d   700.01   30.864323   2.7931      2  0.052153    295.89913  2.714   +0.050   -0.051   13.36   +0.96    -0.96    -0.839   +0.014   -0.012   0.0012     +0.0027    -0.0025    
0  3  Kepler-215 e   700.04   68.160755   2.6073      2  0.1042      327.06438  5.253   +0.071   -0.077   6.19    +0.40    -0.36    -0.415   +0.057   -0.054   -0.0050    +0.0023    -0.0019    
0  4  Kepler-215 b   700.02   9.3605882   3.7095      0  0           0          2.934   +0.052   -0.061   3.40    +0.11    -0.11    0.511    +0.031   -0.032   -0.0180    +0.0061    -0.0071    
0  4  Kepler-215 c   700.03   14.667205   4.6655      3  0.044605    109.60678  3.775   +0.033   -0.042   2.996   +0.051   -0.039   -0.076   +0.092   -0.089   0.0240     +0.0081    -0.0077    
0  4  Kepler-215 d   700.01   30.864376   3.1482      2  0.052156    295.88402  2.686   +0.044   -0.042   11.15   +0.50    -0.47    -0.810   +0.011   -0.010   0.0037     +0.0026    -0.0027    
0  4  Kepler-215 e   700.04   68.160958   4.1151      2  0.1042      327.06674  5.253   +0.069   -0.069   5.68    +0.33    -0.28    -0.290   +0.077   -0.075   -0.0067    +0.0026    -0.0029    
0  5  Kepler-215 b   700.02   9.3605681   0.13468     0  0           0          3.025   +0.025   -0.031   3.464   +0.062   -0.064   0.505    +0.014   -0.014   -0.0028    +0.0011    -0.0017    
0  5  Kepler-215 c   700.03   14.667215   6.1186      3  0.044613    109.58903  3.807   +0.031   -0.043   3.021   +0.047   -0.031   0.01     +0.11    -0.11    0.0077     +0.0056    -0.0059    
0  5  Kepler-215 d   700.01   30.86433    2.1818      2  0.052152    295.90517  2.714   +0.036   -0.033   12.84   +0.63    -0.52    -0.8329  +0.0085  -0.0090  0.0005     +0.0012    -0.0012    
0  5  Kepler-215 e   700.04   68.161366   3.7034      2  0.10421     327.04477  5.220   +0.057   -0.054   6.00    +0.21    -0.18    0.387    +0.036   -0.035   0.0000     +0.0019    -0.0016    
0  1  Kepler-62 b    701.02   5.7149011   0.41035     0  0           0          2.243   +0.012   -0.011   2.794   +0.086   -0.081   0.313    +0.036   -0.039   -0.0048    +0.0018    -0.0017    
0  1  Kepler-62 c    701.05   12.441251   18.9585     2  0.088493    70.295419  3.109   +0.110   -0.073   1.591   +0.073   -0.066   0.06     +0.11    -0.11    -0.012     +0.042     -0.031     
0  1  Kepler-62 d    701.01   18.164058   1.4426      3  -0.026674   226.98514  2.773   +0.028   -0.025   8.37    +0.71    -0.43    -0.642   +0.025   -0.033   0.0103     +0.0030    -0.0032    
0  1  Kepler-62 e    701.03   122.38701   8.4448      1  -1          122.38785  6.827   +0.061   -0.052   9.895   +0.134   -0.097   -0.063   +0.073   -0.063   -0.0021    +0.0013    -0.0029    
0  1  Kepler-62 f    701.04   267.2832    19.4371     2  0.091942    1453.5325  7.52    +0.17    -0.22    13.45   +0.72    -0.57    -0.533   +0.037   -0.041   0.000      +0.014     -0.012     
0  2  Kepler-62 b    701.02   5.7148981   0.31545     0  0           0          2.268   +0.014   -0.013   2.523   +0.033   -0.022   0.068    +0.041   -0.029   0.0047     +0.0020    -0.0018    
0  2  Kepler-62 c    701.05   12.442383   13.5692     2  0.08861     70.21014   2.89    +0.13    -0.16    1.539   +0.088   -0.057   0.32     +0.12    -0.13    -0.092     +0.022     -0.023     
0  2  Kepler-62 d    701.01   18.164071   2.3825      3  -0.026779   226.09454  2.811   +0.029   -0.029   7.87    +0.26    -0.18    -0.612   +0.014   -0.016   0.0090     +0.0040    -0.0045    
0  2  Kepler-62 e    701.03   122.38594   14.9314     1  -1          122.38604  7.121   +0.081   -0.080   10.38   +0.15    -0.16    -0.164   +0.051   -0.042   0.0277     +0.0083    -0.0080    
0  2  Kepler-62 f    701.04   267.29063   17.7229     2  0.092003    1452.6298  7.89    +0.14    -0.15    14.26   +0.55    -0.52    -0.552   +0.026   -0.025   -0.0148    +0.0064    -0.0060    
0  3  Kepler-62 b    701.02   5.7148948   0.1253      0  0           0          2.261   +0.012   -0.012   2.703   +0.068   -0.057   0.255    +0.034   -0.034   -0.0032    +0.0013    -0.0015    
0  3  Kepler-62 c    701.05   12.442264   18.8919     2  0.088601    70.216461  2.79    +0.14    -0.16    1.563   +0.113   -0.082   0.36     +0.12    -0.16    -0.076     +0.036     -0.036     
0  3  Kepler-62 d    701.01   18.164065   1.285       3  -0.026771   226.16478  2.816   +0.026   -0.024   7.55    +0.21    -0.20    -0.591   +0.016   -0.016   0.0077     +0.0033    -0.0034    
0  3  Kepler-62 e    701.03   122.38753   9.1586      1  -1          122.38779  6.805   +0.047   -0.054   10.12   +0.42    -0.30    0.197    +0.076   -0.092   0.0011     +0.0024    -0.0027    
0  3  Kepler-62 f    701.04   267.27788   59.8765     2  0.091934    1453.6422  7.59    +0.24    -0.23    11.84   +0.41    -0.36    -0.467   +0.046   -0.044   0.003      +0.017     -0.017     
0  4  Kepler-62 b    701.02   5.714895    0.93662     0  0           0          2.263   +0.011   -0.011   2.600   +0.029   -0.028   0.167    +0.031   -0.034   -0.0015    +0.0015    -0.0016    
0  4  Kepler-62 c    701.05   12.441645   6.7518      2  0.088525    70.271987  3.544   +0.038   -0.058   1.709   +0.043   -0.033   -0.075   +0.086   -0.097   0.045      +0.021     -0.020     
0  4  Kepler-62 d    701.01   18.164073   2.0247      3  -0.026703   226.74528  2.814   +0.028   -0.028   10.72   +0.25    -0.25    0.7219   +0.0087  -0.0094  -0.0044    +0.0032    -0.0031    
0  4  Kepler-62 e    701.03   122.38576   10.028      1  -1          122.38582  7.106   +0.041   -0.048   10.120  +0.085   -0.082   -0.039   +0.049   -0.046   -0.0054    +0.0028    -0.0026    
0  4  Kepler-62 f    701.04   267.28935   15.3741     2  0.092005    1452.5932  7.90    +0.14    -0.16    11.58   +0.33    -0.30    0.420    +0.037   -0.037   0.017      +0.011     -0.011     
0  1  Kepler-220 b   719.04   4.1598197   0.010135    0  0           0          1.515   +0.031   -0.029   3.05    +0.27    -0.25    0.781    +0.020   -0.022   -0.00125   +0.00038   -0.00058   
0  1  Kepler-220 c   719.01   9.0341823   0.9584      2  0.085888    52.592985  1.390   +0.024   -0.023   11.43   +0.68    -0.80    0.8959   +0.0061  -0.0080  -0.0006    +0.0014    -0.0014    
0  1  Kepler-220 d   719.02   28.122592   1.4545      1  -1          28.122767  3.89    +0.20    -0.21    3.84    +0.58    -0.49    -0.46    +0.17    -0.12    0.0149     +0.0055    -0.0059    
0  1  Kepler-220 e   719.03   45.902815   4.7726      3  0.088151    173.57586  4.915   +0.059   -0.070   5.10    +0.20    -0.13    0.16     +0.10    -0.10    -0.027     +0.011     -0.011     
0  2  Kepler-220 b   719.04   4.1598064   1.1485      0  0           0          1.568   +0.045   -0.041   1.90    +0.19    -0.17    0.622    +0.043   -0.044   0.0084     +0.0032    -0.0034    
0  2  Kepler-220 c   719.01   9.0341845   1.3602      2  0.085891    52.591192  1.431   +0.018   -0.017   6.46    +0.50    -0.46    -0.815   +0.015   -0.013   -0.0033    +0.0015    -0.0016    
0  2  Kepler-220 d   719.02   28.122161   5.7216      1  -1          28.122105  4.186   +0.094   -0.157   3.30    +0.24    -0.13    0.20     +0.15    -0.19    -0.0095    +0.0072    -0.0068    
0  2  Kepler-220 e   719.03   45.902786   2.5164      3  0.088178    173.52407  4.917   +0.063   -0.081   5.14    +0.24    -0.13    -0.14    +0.12    -0.12    0.0159     +0.0082    -0.0080    
0  3  Kepler-220 b   719.04   4.1598172   0.52396     0  0           0          1.525   +0.035   -0.034   2.61    +0.16    -0.15    0.739    +0.018   -0.020   0.0024     +0.0041    -0.0039    
0  3  Kepler-220 c   719.01   9.0341987   0.34611     2  0.085888    52.592701  1.395   +0.020   -0.019   9.27    +0.59    -0.53    0.8727   +0.0079  -0.0082  -0.0003    +0.0012    -0.0013    
0  3  Kepler-220 d   719.02   28.122526   2.6144      1  -1          28.122587  3.976   +0.095   -0.093   3.19    +0.16    -0.13    -0.225   +0.089   -0.086   -0.0066    +0.0069    -0.0065    
0  3  Kepler-220 e   719.03   45.902907   2.4196      3  0.088162    173.555    4.905   +0.056   -0.060   5.015   +0.131   -0.092   0.069    +0.092   -0.095   0.0057     +0.0069    -0.0053    
0  4  Kepler-220 b   719.04   4.1598154   0.25465     0  0           0          1.525   +0.032   -0.032   3.34    +0.13    -0.14    0.797    +0.011   -0.012   0.0021     +0.0045    -0.0039    
0  4  Kepler-220 c   719.01   9.0341915   0.065076    2  0.085889    52.59237   1.401   +0.019   -0.016   12.37   +0.64    -0.66    -0.9025  +0.0053  -0.0045  -0.00048   +0.00049   -0.00065   
0  4  Kepler-220 d   719.02   28.122371   13.8976     1  -1          28.122316  4.169   +0.086   -0.098   4.33    +0.25    -0.24    0.491    +0.039   -0.041   0.0256     +0.0033    -0.0034    
0  4  Kepler-220 e   719.03   45.902945   0.84488     3  0.088174    173.53118  4.870   +0.063   -0.064   4.997   +0.134   -0.096   0.109    +0.079   -0.080   -0.0024    +0.0016    -0.0022    
0  1  Kepler-224 b   733.03   3.1329563   1.4268      0  0           0          2.111   +0.109   -0.061   2.670   +0.170   -0.079   0.319    +0.083   -0.056   -0.023     +0.038     -0.012     
0  1  Kepler-224 c   733.01   5.9249932   0.8369      2  -0.054412   54.445188  2.591   +0.022   -0.023   5.950   +0.098   -0.079   -0.079   +0.227   -0.088   0.0181     +0.0089    -0.0540    
0  1  Kepler-224 d   733.02   11.349359   1.7751      2  -0.042245   134.32663  2.995   +0.064   -0.173   6.30    +1.50    -0.36    0.07     +0.20    -0.59    -0.004     +0.049     -0.011     
0  1  Kepler-224 e   733.04   18.643516   2.2327      3  0.095124    65.330242  1.51    +0.19    -0.15    17.9    +2.8     -2.1     0.909    +0.020   -1.809   -0.0092    +0.0118    -0.0069    
0  2  Kepler-224 b   733.03   3.1329583   3.2463      0  0           0          2.193   +0.039   -0.045   2.580   +0.072   -0.060   0.269    +0.055   -0.052   -0.049     +0.014     -0.016     
0  2  Kepler-224 c   733.01   5.924996    0.72168     2  -0.054409   54.448888  2.548   +0.020   -0.022   5.68    +0.13    -0.12    -0.191   +0.059   -0.055   0.0072     +0.0059    -0.0055    
0  2  Kepler-224 d   733.02   11.349367   3.4108      2  -0.042247   134.32253  2.917   +0.047   -0.053   7.30    +0.28    -0.25    -0.462   +0.038   -0.038   0.028      +0.013     -0.013     
0  2  Kepler-224 e   733.04   18.643497   1.5504      3  0.095129    65.327236  1.460   +0.097   -0.103   21.6    +2.4     -1.9     0.927    +0.011   -0.011   -0.0089    +0.0043    -0.0044    
0  3  Kepler-224 b   733.03   3.1329593   0.87984     0  0           0          2.138   +0.041   -0.039   2.406   +0.061   -0.053   0.135    +0.046   -0.043   -0.0152    +0.0064    -0.0071    
0  3  Kepler-224 c   733.01   5.9249945   0.74897     2  -0.054409   54.44845   2.613   +0.018   -0.020   5.927   +0.070   -0.049   -0.056   +0.070   -0.072   0.0061     +0.0093    -0.0092    
0  3  Kepler-224 d   733.02   11.349371   2.6032      2  -0.042246   134.32538  2.968   +0.049   -0.056   7.11    +0.39    -0.37    -0.423   +0.060   -0.054   0.017      +0.011     -0.011     
0  3  Kepler-224 e   733.04   18.643539   2.2525      3  0.095129    65.327373  1.52    +0.11    -0.12    20.2    +2.6     -2.2     0.921    +0.012   -0.014   -0.0077    +0.0047    -0.0049    
0  4  Kepler-224 b   733.03   3.1329562   1.1662      0  0           0          2.149   +0.026   -0.030   2.449   +0.059   -0.049   0.167    +0.063   -0.061   -0.0202    +0.0083    -0.0091    
0  4  Kepler-224 c   733.01   5.9249942   0.86896     2  -0.054408   54.449637  2.552   +0.020   -0.023   5.67    +0.14    -0.12    -0.178   +0.067   -0.062   0.0053     +0.0077    -0.0072    
0  4  Kepler-224 d   733.02   11.349368   2.7914      2  -0.042247   134.32259  2.869   +0.046   -0.047   7.84    +0.29    -0.27    -0.523   +0.030   -0.029   0.032      +0.011     -0.011     
0  4  Kepler-224 e   733.04   18.643527   2.7624      3  0.095129    65.327415  1.499   +0.098   -0.105   21.1    +2.2     -1.7     0.925    +0.011   -0.011   -0.0092    +0.0044    -0.0046    
0  5  Kepler-224 b   733.03   3.1329504   1.3572      0  0           0          2.178   +0.043   -0.042   2.457   +0.057   -0.055   0.089    +0.042   -0.037   0.036      +0.013     -0.014     
0  5  Kepler-224 c   733.01   5.9249976   0.71341     2  -0.054404   54.453802  2.608   +0.021   -0.023   5.922   +0.073   -0.055   0.091    +0.062   -0.061   -0.0304    +0.0088    -0.0078    
0  5  Kepler-224 d   733.02   11.349344   1.7827      2  -0.042247   134.32054  2.952   +0.073   -0.074   6.55    +0.32    -0.31    -0.356   +0.093   -0.070   0.039      +0.015     -0.015     
0  5  Kepler-224 e   733.04   18.64348    2.4548      3  0.095129    65.327119  1.62    +0.12    -0.13    18.7    +2.5     -2.0     -0.907   +0.016   -0.016   0.0003     +0.0058    -0.0052    
0  1                 750.02   5.0442482   0.0071735   0  0           0          2.609   +0.100   -0.116   1.659   +0.106   -0.083   0.252    +0.088   -0.080   0.00013    +0.00021   -0.00021   
0  1                 750.03   14.517147   15.57       2  0.43898     16.535095  2.66    +0.24    -0.24    5.99    +1.17    -0.98    0.764    +0.054   -0.066   -0.0177    +0.0060    -0.0070    
0  1  Kepler-662 b   750.01   21.676938   5.0063      3  -0.0045327  1594.1191  3.050   +0.075   -0.067   13.11   +0.96    -0.90    -0.758   +0.021   -0.019   -0.0045    +0.0039    -0.0048    
0  1                 750.04   36.552342   6.8655      2  -0.15689    116.48908  4.10    +0.46    -0.53    6.4     +1.7     -1.4     0.720    +0.086   -0.098   0.0049     +0.0045    -0.0039    
0  2                 750.02   5.0441263   0.026371    0  0           0          1.61    +0.15    -0.15    4.33    +0.72    -0.63    0.837    +0.032   -0.037   -0.00079   +0.00033   -0.00034   
0  2                 750.03   14.516708   5.3851      2  0.43896     16.535185  3.00    +0.35    -0.33    3.50    +0.59    -0.49    -0.52    +0.29    -0.13    0.0248     +0.0075    -0.0078    
0  2  Kepler-662 b   750.01   21.677021   6.4439      3  -0.0045016  1605.1318  3.018   +0.068   -0.054   10.14   +0.59    -0.53    0.684    +0.020   -0.022   0.0065     +0.0038    -0.0035    
0  2                 750.04   36.550978   1.4542      2  -0.15688    116.49663  4.39    +0.36    -0.67    3.32    +0.63    -0.28    0.29     +0.30    -0.54    -0.0049    +0.0025    -0.0029    
0  3                 750.02   5.0441425   0.03629     0  0           0          1.613   +0.096   -0.099   2.15    +0.27    -0.24    0.668    +0.052   -0.057   -0.00046   +0.00039   -0.00034   
0  3                 750.03   14.516881   5.55        2  0.43898     16.534692  3.04    +0.10    -0.11    3.75    +0.28    -0.28    0.532    +0.048   -0.054   0.0175     +0.0038    -0.0035    
0  3  Kepler-662 b   750.01   21.677099   7.2183      3  -0.004511   1601.8045  2.973   +0.082   -0.081   10.24   +0.92    -0.97    -0.705   +0.036   -0.030   0.0018     +0.0055    -0.0052    
0  3                 750.04   36.552528   3.334       2  -0.15688    116.50322  1.97    +0.48    -0.44    11.3    +4.9     -3.6     0.913    +0.038   -0.056   -0.0054    +0.0017    -0.0018    
0  4                 750.02   5.0441592   0.063065    0  0           0          1.622   +0.082   -0.090   2.25    +0.23    -0.21    0.678    +0.044   -0.046   0.00083    +0.00056   -0.00053   
0  4                 750.03   14.516391   25.128      2  0.43893     16.535945  2.95    +0.15    -0.16    3.09    +0.21    -0.18    0.433    +0.084   -0.092   -0.0231    +0.0111    -0.0095    
0  4  Kepler-662 b   750.01   21.677117   3.5349      3  -0.0044769  1613.9932  3.056   +0.067   -0.064   8.32    +0.43    -0.41    0.605    +0.026   -0.027   0.0082     +0.0036    -0.0034    
0  4                 750.04   36.550229   35.7306     2  -0.15695    116.43969  4.57    +0.33    -0.45    3.82    +0.56    -0.49    -0.42    +0.15    -0.14    -0.068     +0.025     -0.021     
0  5                 750.02   5.044154    0.0053059   0  0           0          1.613   +0.060   -0.061   3.46    +0.31    -0.29    0.792    +0.024   -0.025   -0.00022   +0.00015   -0.00023   
0  5                 750.03   14.516788   4.2803      2  0.43897     16.535045  2.711   +0.078   -0.085   4.32    +0.34    -0.24    -0.654   +0.029   -0.036   0.0060     +0.0036    -0.0024    
0  5  Kepler-662 b   750.01   21.676993   5.5629      3  -0.0045091  1602.4516  2.968   +0.053   -0.049   10.21   +0.60    -0.46    -0.705   +0.017   -0.020   0.0042     +0.0016    -0.0019    
0  5                 750.04   36.552759   1.619       2  -0.15688    116.50133  2.78    +1.10    -0.68    6.3     +2.3     -2.1     -0.821   +0.234   -0.088   -0.0024    +0.0013    -0.0023    
0  1  Kepler-251 b   907.03   4.7908924   0.016829    0  0           0          2.622   +0.047   -0.057   2.488   +0.100   -0.084   0.245    +0.068   -0.069   0.00014    +0.00072   -0.00070   
0  1  Kepler-251 c   907.01   16.514116   2.3614      1  -1          16.514103  4.008   +0.036   -0.040   6.942   +0.094   -0.079   0.010    +0.076   -0.079   0.0175     +0.0072    -0.0061    
0  1  Kepler-251 d   907.02   30.132941   3.1473      2  -0.087661   171.87245  4.750   +0.053   -0.064   9.78    +0.46    -0.42    0.313    +0.068   -0.081   -0.0331    +0.0082    -0.0071    
0  1  Kepler-251 e   907.04   99.641407   1.4202      1  -1          99.641489  4.228   +0.099   -0.085   19.0    +2.1     -2.0     0.775    +0.023   -0.029   0.0025     +0.0012    -0.0011    
0  2  Kepler-251 b   907.03   4.7909055   0.032033    0  0           0          2.623   +0.034   -0.038   2.673   +0.082   -0.084   0.350    +0.038   -0.043   -0.0092    +0.0021    -0.0022    
0  2  Kepler-251 c   907.01   16.514163   8.6782      1  -1          16.51416   4.102   +0.032   -0.033   7.143   +0.105   -0.078   -0.077   +0.074   -0.066   -0.001     +0.019     -0.018     
0  2  Kepler-251 d   907.02   30.132957   2.9905      2  -0.087663   171.8682   4.762   +0.038   -0.039   9.24    +0.16    -0.15    -0.276   +0.029   -0.030   0.0125     +0.0056    -0.0058    
0  2  Kepler-251 e   907.04   99.640667   11.3286     1  -1          99.640455  4.440   +0.083   -0.077   11.46   +0.81    -0.65    -0.558   +0.029   -0.031   -0.0260    +0.0029    -0.0031    
0  3  Kepler-251 b   907.03   4.7909038   0.044088    0  0           0          2.625   +0.029   -0.034   2.45    +0.21    -0.12    0.21     +0.14    -0.13    -0.0037    +0.0020    -0.0022    
0  3  Kepler-251 c   907.01   16.514117   7.292       1  -1          16.514137  4.036   +0.045   -0.051   7.28    +0.25    -0.25    0.184    +0.082   -0.122   -0.003     +0.012     -0.015     
0  3  Kepler-251 d   907.02   30.132897   6.821       2  -0.087665   171.86394  4.830   +0.043   -0.044   9.52    +0.39    -0.44    -0.247   +0.160   -0.068   0.0121     +0.0100    -0.0141    
0  3  Kepler-251 e   907.04   99.642466   3.9271      1  -1          99.642249  4.42    +0.44    -0.14    14.7    +1.8     -2.2     -0.693   +0.085   -0.036   -0.0120    +0.0091    -0.0041    
0  4  Kepler-251 b   907.03   4.7909024   0.012054    0  0           0          2.630   +0.033   -0.038   2.437   +0.075   -0.065   0.199    +0.063   -0.066   -0.00012   +0.00078   -0.00078   
0  4  Kepler-251 c   907.01   16.514139   2.9366      1  -1          16.514141  4.043   +0.031   -0.037   7.039   +0.134   -0.098   -0.074   +0.073   -0.070   -0.0201    +0.0066    -0.0077    
0  4  Kepler-251 d   907.02   30.132934   2.6452      2  -0.087663   171.86882  4.784   +0.045   -0.059   8.96    +0.31    -0.21    -0.202   +0.093   -0.084   0.0265     +0.0049    -0.0051    
0  4  Kepler-251 e   907.04   99.641006   4.0972      1  -1          99.640508  4.123   +0.074   -0.071   12.6    +1.4     -1.2     0.644    +0.044   -0.044   -0.00154   +0.00098   -0.00115   
0  1  Kepler-256 b   939.03   1.6204647   0.17716     0  0           0          1.967   +0.048   -0.047   1.509   +0.066   -0.054   0.246    +0.077   -0.079   -0.0001    +0.0030    -0.0030    
0  1  Kepler-256 c   939.01   3.3880163   0.24198     2  0.045385    37.325557  2.605   +0.052   -0.059   2.433   +0.073   -0.054   0.00     +0.12    -0.12    0.008      +0.012     -0.011     
0  1  Kepler-256 d   939.02   5.8390856   0.42613     2  -0.13827    21.114092  2.997   +0.067   -0.064   2.779   +0.112   -0.081   -0.11    +0.13    -0.12    -0.008     +0.012     -0.012     
0  1  Kepler-256 e   939.04   10.681709   0.20032     2  -0.085326   62.593822  3.585   +0.067   -0.090   3.57    +0.15    -0.10    0.06     +0.15    -0.15    -0.0026    +0.0071    -0.0069    
0  2  Kepler-256 b   939.03   1.6204656   0.26001     0  0           0          1.976   +0.052   -0.050   1.478   +0.060   -0.049   0.217    +0.074   -0.071   0.0018     +0.0039    -0.0037    
0  2  Kepler-256 c   939.01   3.3880164   0.33489     2  0.045387    37.324119  2.595   +0.049   -0.058   2.440   +0.062   -0.048   0.01     +0.12    -0.12    -0.009     +0.014     -0.015     
0  2  Kepler-256 d   939.02   5.8390907   0.40876     2  -0.13828    21.113966  3.018   +0.091   -0.076   2.744   +0.100   -0.072   0.03     +0.12    -0.13    0.010      +0.019     -0.018     
0  2  Kepler-256 e   939.04   10.681707   0.16713     2  -0.085328   62.592163  3.608   +0.068   -0.096   3.60    +0.16    -0.11    -0.04    +0.19    -0.18    -0.0009    +0.0076    -0.0071    
0  3  Kepler-256 b   939.03   1.620466    0.097856    0  0           0          1.990   +0.056   -0.059   1.546   +0.094   -0.067   0.272    +0.093   -0.090   0.0003     +0.0047    -0.0046    
0  3  Kepler-256 c   939.01   3.3880189   0.27893     2  0.045388    37.323219  2.598   +0.049   -0.057   2.436   +0.067   -0.050   -0.03    +0.13    -0.12    -0.007     +0.013     -0.013     
0  3  Kepler-256 d   939.02   5.8390923   0.60813     2  -0.13827    21.114159  3.000   +0.064   -0.060   2.762   +0.088   -0.062   -0.01    +0.13    -0.14    0.008      +0.017     -0.016     
0  3  Kepler-256 e   939.04   10.681708   0.19195     2  -0.085328   62.592327  3.599   +0.067   -0.089   3.588   +0.145   -0.099   0.00     +0.17    -0.17    -0.0004    +0.0061    -0.0061    
0  4  Kepler-256 b   939.03   1.6204655   0.12681     0  0           0          2.119   +0.084   -0.077   1.584   +0.071   -0.061   0.179    +0.064   -0.060   0.0023     +0.0033    -0.0032    
0  4  Kepler-256 c   939.01   3.3880164   0.3501      2  0.045382    37.327847  2.647   +0.049   -0.055   2.530   +0.088   -0.059   -0.07    +0.14    -0.13    -0.005     +0.011     -0.011     
0  4  Kepler-256 d   939.02   5.839096    0.398       2  -0.13827    21.114221  3.119   +0.059   -0.080   2.849   +0.111   -0.070   -0.08    +0.15    -0.15    0.002      +0.016     -0.015     
0  4  Kepler-256 e   939.04   10.681698   0.29227     2  -0.085329   62.591529  3.584   +0.079   -0.112   3.53    +0.22    -0.13    -0.00    +0.22    -0.23    0.0001     +0.0087    -0.0084    
0  1  Kepler-89 b    94.04    3.743179    0.012188    0  0           0          3.626   +0.026   -0.028   2.348   +0.031   -0.025   0.151    +0.042   -0.041   0.00199    +0.00017   -0.00017   
0  1  Kepler-89 c    94.02    10.423686   3.6196      2  0.39236     13.283431  5.0676  +0.0075  -0.0078  7.751   +0.015   -0.014   0.004    +0.018   -0.019   -0.0036    +0.0021    -0.0022    
0  1  Kepler-89 d    94.01    22.342967   0.85824     2  0.071739    155.72306  6.2357  +0.0025  -0.0027  25.991  +0.039   -0.038   0.0843   +0.0080  -0.0084  -0.00333   +0.00044   -0.00043   
0  1  Kepler-89 e    94.03    54.320003   2.6109      2  0.2156      125.97681  8.173   +0.013   -0.013   23.24   +0.17    -0.18    0.3609   +0.0079  -0.0088  0.00714    +0.00082   -0.00080   
0  2  Kepler-89 b    94.04    3.7431801   0.024757    0  0           0          3.612   +0.025   -0.025   2.540   +0.039   -0.038   0.309    +0.024   -0.025   -0.00175   +0.00016   -0.00016   
0  2  Kepler-89 c    94.02    10.423684   3.2192      2  0.39236     13.283471  5.0697  +0.0074  -0.0076  7.756   +0.015   -0.013   0.001    +0.018   -0.019   0.0080     +0.0015    -0.0016    
0  2  Kepler-89 d    94.01    22.342967   0.81153     2  0.071741    155.72056  6.2385  +0.0025  -0.0026  25.955  +0.046   -0.042   0.072    +0.011   -0.011   -0.00087   +0.00055   -0.00050   
0  2  Kepler-89 e    94.03    54.320043   2.2273      2  0.2156      125.97624  8.134   +0.011   -0.011   22.10   +0.15    -0.15    0.3090   +0.0095  -0.0097  0.00270    +0.00073   -0.00083   
0  3  Kepler-89 b    94.04    3.7431807   0.023393    0  0           0          3.601   +0.021   -0.023   2.298   +0.023   -0.020   0.058    +0.033   -0.027   -0.00024   +0.00012   -0.00013   
0  3  Kepler-89 c    94.02    10.423686   3.4264      2  0.39236     13.283467  5.0729  +0.0074  -0.0076  7.777   +0.017   -0.016   -0.027   +0.018   -0.017   0.0015     +0.0015    -0.0013    
0  3  Kepler-89 d    94.01    22.342962   0.78428     2  0.07174     155.72185  6.2379  +0.0024  -0.0025  25.863  +0.032   -0.027   -0.049   +0.012   -0.011   0.00212    +0.00027   -0.00030   
0  3  Kepler-89 e    94.03    54.319968   2.4558      2  0.2156      125.97679  8.173   +0.012   -0.012   24.28   +0.19    -0.20    -0.4055  +0.0081  -0.0075  -0.00627   +0.00056   -0.00054   
0  4  Kepler-89 b    94.04    3.743181    0.011215    0  0           0          3.619   +0.025   -0.026   2.322   +0.033   -0.026   0.122    +0.045   -0.041   -0.00123   +0.00033   -0.00038   
0  4  Kepler-89 c    94.02    10.423686   3.003       2  0.39236     13.283458  5.0634  +0.0085  -0.0089  7.743   +0.020   -0.018   -0.006   +0.033   -0.030   0.0037     +0.0021    -0.0021    
0  4  Kepler-89 d    94.01    22.342967   0.73642     2  0.07174     155.72147  6.2374  +0.0030  -0.0031  25.787  +0.019   -0.014   -0.021   +0.017   -0.014   0.00225    +0.00131   -0.00100   
0  4  Kepler-89 e    94.03    54.320058   1.8767      2  0.2156      125.97648  8.094   +0.017   -0.017   23.72   +0.42    -0.43    0.393    +0.017   -0.019   -0.0044    +0.0013    -0.0014    
0  5  Kepler-89 b    94.04    3.7431809   0.013795    0  0           0          3.611   +0.023   -0.023   2.308   +0.023   -0.020   0.091    +0.035   -0.034   -0.00218   +0.00049   -0.00049   
0  5  Kepler-89 c    94.02    10.423689   3.566       2  0.39236     13.283442  5.0726  +0.0074  -0.0082  7.742   +0.017   -0.017   -0.010   +0.021   -0.022   0.0136     +0.0018    -0.0023    
0  5  Kepler-89 d    94.01    22.342964   0.72561     2  0.07174     155.72223  6.2386  +0.0023  -0.0024  25.793  +0.015   -0.012   -0.012   +0.015   -0.013   -0.00061   +0.00082   -0.00091   
0  5  Kepler-89 e    94.03    54.320052   2.6448      2  0.2156      125.97628  8.145   +0.016   -0.015   22.02   +0.59    -0.38    0.297    +0.033   -0.024   0.0026     +0.0016    -0.0015    


==> MRT/MRT3a.txt <==
Table 3 - stellar properties
------------------------------------------------------------------------------------------------------------------------------------------------------
   Bytes       Format   Units         Label         Explanations
------------------------------------------------------------------------------------------------------------------------------------------------------
   1-   6       I6      ---           KOI           KOI
   7-  18       A12     ---           Star          first limb-darkening coeff, taken from nexi
  19-  27       I9      ---           KIC           KIC
  28-  47       A20     ---           Source        second limb-darkening coeff, taken from nexi
  48-  55       F8.4    ---           u1            Stellar limb darkening coefficient 1
  56-  63       F8.4    ---           u2            Stellar limb darkening coefficient 2
  64-  70       F7.3    SunMass       ms            absolute stellar mass
  71-  78       F8.3    SunMass       ms_ErrPos     absolute stellar mass positive error bar
  79-  86       F8.3    SunMass       ms_ErrNeg     absolute stellar mass negative error bar
  87-  93       F7.3    SunRadii      Rs            absolute stellar radius; taken from literature
  94- 101       F8.3    SunRadii      Rs_ErrPos     
 102- 109       F8.3    SunRadii      Rs_ErrNeg     
------------------------------------------------------------------------------------------------------------------------------------------------------
Note (1): This table includes systems of four or more planets. The results for systems of two or three transiting planet are given in https://ui.adsabs.harvard.edu/abs/2022AJ....163...91J/abstract in the same format.
------------------------------------------------------------------------------------------------------------------------------------------------------

Author address:
Yair Judkovsky    <yair.judkovsky@weizmann.ac.il>

======================================================================================================================================================
152   Kepler-79   8394721  Berger_et_al._2020  0.3201  0.305   1.294  +0.044  -0.052  1.325  +0.035  -0.035  
157   Kepler-11   6541920  Berger_et_al._2020  0.4035  0.2622  1.068  +0.052  -0.065  1.071  +0.022  -0.021  
191               5972334  Berger_et_al._2020  0.4526  0.2327  0.965  +0.040  -0.049  0.912  +0.031  -0.027  
232   Kepler-122  4833421  Berger_et_al._2020  0.3447  0.2916  1.083  +0.071  -0.073  1.244  +0.037  -0.035  
248   Kepler-49   5364071  Berger_et_al._2020  0.4224  0.3037  0.607  +0.014  -0.014  0.618  +0.019  -0.020  
250   Kepler-26   9757613  Berger_et_al._2020  0.5081  0.2238  0.593  +0.015  -0.016  0.595  +0.020  -0.026  
505   Kepler-169  5689351  Berger_et_al._2020  0.5684  0.153   0.792  +0.028  -0.039  0.750  +0.013  -0.013  
520   Kepler-176  8037145  Berger_et_al._2020  0.582   0.1451  0.847  +0.033  -0.043  0.800  +0.016  -0.016  
571   Kepler-186  8120608  Berger_et_al._2020  0.2405  0.4418  0.537  +0.012  -0.013  0.534  +0.014  -0.015  
593   Kepler-616  9958962  Nexi                0.3588  0.2868  1.06   +0.13   -0.13   0.98   +0.30   -0.10   
707   Kepler-33   9458613  Berger_et_al._2020  0.3534  0.2904  1.313  +0.051  -0.069  1.614  +0.046  -0.044  
720   Kepler-221  9963524  Berger_et_al._2020  0.5086  0.1959  0.817  +0.037  -0.048  0.788  +0.014  -0.014  
812   Kepler-235  4139816  Berger_et_al._2020  0.2365  0.4175  0.581  +0.020  -0.019  0.566  +0.020  -0.015  
834   Kepler-238  5436502  Berger_et_al._2020  0.4213  0.257   1.257  +0.053  -0.094  1.604  +0.074  -0.073  
841               5792202  Berger_et_al._2020  0.5256  0.186   0.848  +0.035  -0.037  0.783  +0.028  -0.027  
869   Kepler-245  6948054  Berger_et_al._2020  0.5684  0.153   0.845  +0.039  -0.046  0.806  +0.027  -0.026  
935               9347899  Berger_et_al._2020  0.3354  0.2949  1.191  +0.051  -0.059  1.217  +0.053  -0.051  
1336              4077526  Berger_et_al._2020  0.3511  0.2889  0.972  +0.059  -0.070  0.982  +0.031  -0.030  
1589  Kepler-84   5301750  Berger_et_al._2020  0.3447  0.2916  1.07   +0.18   -0.11   1.20   +0.46   -0.23   
1860              4157325  Berger_et_al._2020  0.4096  0.2602  1.041  +0.034  -0.047  0.993  +0.022  -0.021  
1930  Kepler-338  5511081  Berger_et_al._2020  0.3469  0.291   1.304  +0.058  -0.067  1.710  +0.039  -0.040  
1952  Kepler-341  7747425  Berger_et_al._2020  0.4603  0.2291  1.054  +0.071  -0.072  1.197  +0.035  -0.034  
2038  Kepler-85   8950568  Berger_et_al._2020  0.4526  0.2327  0.928  +0.036  -0.044  0.875  +0.021  -0.020  


==> MRT/MRT4.txt <==
Table 4 - impact parameter variations results
------------------------------------------------------------------------------------------------------------------------------------------------------
   Bytes       Format   Units         Label         Explanations
------------------------------------------------------------------------------------------------------------------------------------------------------
   1-   3       I3      ---           Adopted       Adopted solution
   4-  17       A14     ---           KeplerName    kepler name
  18-  26       F9.2    ---           KOI           KOI
  27-  37       F11.7   day           P             mean orbital period
  38-  40       I3      ---           Npl           model number of planets
  41-  43       I3      ---           Position      planet position within the system, from inside to outside
  44-  53       F10.5   ---           b0            impact parameter at BKJD=0
  54-  63       F10.5   ---           b0_ErrPos     
  64-  73       F10.5   ---           b0_ErrNeg     
  74-  84       F11.6   1/yr          dbdt          db/dt median
  85-  95       F11.6   1/yr          dbdt_ErrPos   db/dt positive error bar
  96- 106       F11.6   1/yr          dbdt_ErrNeg   db/dt negative error bar
------------------------------------------------------------------------------------------------------------------------------------------------------
Note (1):
------------------------------------------------------------------------------------------------------------------------------------------------------

Author address:
Yair Judkovsky    <yair.judkovsky@weizmann.ac.il>

======================================================================================================================================================
1  Kepler-100 c  41.01    12.815904  3  2  -0.009    +0.063    -0.055    0.0060     +0.0032    -0.0028    
1  Kepler-100 b  41.02    6.8870707  3  1  0.581     +0.033    -0.034    -0.0166    +0.0071    -0.0069    
1  Kepler-100 d  41.03    35.333193  3  3  -0.741    +0.029    -0.022    0.0064     +0.0027    -0.0026    
1  Kepler-114 c  156.01   8.0413478  3  2  0.444     +0.035    -0.046    -0.0113    +0.0043    -0.0038    
1  Kepler-114 b  156.02   5.1885637  3  1  0.314     +0.035    -0.040    0.0050     +0.0019    -0.0021    
1  Kepler-117 c  209.01   50.790346  2  2  -0.216    +0.025    -0.022    0.00087    +0.00020   -0.00020   
1  Kepler-117 b  209.02   18.795913  2  1  0.469     +0.011    -0.011    -0.0156    +0.0018    -0.0020    
1  Kepler-126 b  260.01   10.495663  3  1  0.365     +0.030    -0.031    -0.00407   +0.00093   -0.00087   
1  Kepler-126 d  260.02   100.28307  3  3  0.051     +0.034    -0.038    -0.00080   +0.00024   -0.00024   
1  Kepler-126 c  260.03   21.869657  3  2  0.270     +0.043    -0.039    0.00437    +0.00064   -0.00072   
1  Kepler-127 d  271.01   48.63038   3  3  0.5287    +0.0096   -0.0087   -0.00236   +0.00060   -0.00062   
1  Kepler-127 c  271.02   29.393372  3  2  0.081     +0.051    -0.060    0.0033     +0.0010    -0.0010    
1  Kepler-450 b  279.01   28.454891  3  3  -0.203    +0.032    -0.020    0.0096     +0.0061    -0.0031    
1  Kepler-450 c  279.02   15.413081  3  2  0.053     +0.056    -0.069    -0.026     +0.012     -0.014     
1  Kepler-92 b   285.01   13.748831  3  1  0.607     +0.015    -0.019    -0.00158   +0.00073   -0.00101   
1  Kepler-92 c   285.02   26.723169  3  2  -0.421    +0.042    -0.035    0.0122     +0.0052    -0.0051    
1  Kepler-414 c  341.01   7.1707104  2  2  -0.327    +0.031    -0.033    -0.0241    +0.0063    -0.0058    
1  Kepler-414 b  341.02   4.6996528  2  1  0.106     +0.062    -0.059    0.032      +0.011     -0.012     
1  Kepler-146 b  386.01   31.158825  2  1  0.267     +0.092    -0.110    0.0087     +0.0028    -0.0033    
1  Kepler-146 c  386.02   76.732456  2  2  0.560     +0.043    -0.054    -0.0133    +0.0052    -0.0049    
1  Kepler-170 b  508.01   7.9305835  2  1  0.100     +0.053    -0.046    0.0153     +0.0057    -0.0054    
1  Kepler-170 c  508.02   16.665899  2  2  0.387     +0.043    -0.043    -0.0059    +0.0026    -0.0027    
1  Kepler-177 c  523.01   49.411211  2  2  -0.8872   +0.0048   -0.0036   0.00147    +0.00066   -0.00062   
1  Kepler-182 c  546.01   20.684208  2  2  0.215     +0.094    -0.110    0.0130     +0.0060    -0.0053    
1  Kepler-182 b  546.02   9.825785   2  1  0.587     +0.051    -0.064    -0.0341    +0.0091    -0.0097    
1  Kepler-191 c  582.02   17.738429  3  3  0.803     +0.017    -0.020    -0.0231    +0.0052    -0.0050    
1  Kepler-242 c  853.02   14.496452  2  2  -0.706    +0.050    -0.043    0.034      +0.011     -0.011     
1  Kepler-83 d   898.02   5.1698043  3  1  0.064     +0.033    -0.027    0.0274     +0.0086    -0.0103    
1  Kepler-83 c   898.03   20.09017   3  3  0.477     +0.040    -0.037    -0.0640    +0.0038    -0.0039    
1  Kepler-277 b  1215.01  17.324191  2  1  0.120     +0.039    -0.036    0.0034     +0.0020    -0.0016    
1  Kepler-277 c  1215.02  33.006319  2  2  0.699     +0.017    -0.018    -0.0106    +0.0048    -0.0047    
1  Kepler-310 c  1598.01  56.475807  3  2  0.320     +0.056    -0.066    0.0123     +0.0023    -0.0024    
1  Kepler-310 d  1598.02  92.874729  3  3  -0.363    +0.038    -0.044    -0.0212    +0.0058    -0.0057    
1  Kepler-310 b  1598.03  13.930688  3  1  0.770     +0.024    -0.029    -0.00225   +0.00052   -0.00057   
1  Kepler-350 c  2025.01  17.848508  3  2  0.345     +0.042    -0.055    -0.0179    +0.0073    -0.0076    
1  Kepler-350 d  2025.02  26.136344  3  3  -0.359    +0.040    -0.032    0.0102     +0.0050    -0.0047    
0  Kepler-18 d   137.02   14.858909  3  3  0.6526    +0.0090   -0.0121   -0.00737   +0.00060   -0.00069   
0  Kepler-113 c  153.01   8.9250795  2  2  -0.447    +0.012    -0.013    -0.0230    +0.0024    -0.0025    
0  Kepler-113 b  153.02   4.7540007  2  1  0.025     +0.024    -0.016    0.0395     +0.0041    -0.0049    
0  Kepler-138 b  314.03   10.312822  3  1  0.7287    +0.0090   -0.0078   0.0112     +0.0012    -0.0013    
0  Kepler-9 b    377.01   19.270826  3  2  0.82078   +0.00049  -0.00046  0.05795    +0.00016   -0.00016   
0  Kepler-9 c    377.02   38.907872  3  3  -0.92922  +0.00047  -0.00050  -0.05903   +0.00025   -0.00027   
0  Kepler-9 d    377.03   1.5929611  3  1  0.9182    +0.0017   -0.0017   -0.003979  +0.000039  -0.000038  
0  Kepler-190 b  579.01   2.0199971  2  1  0.118     +0.081    -0.063    -0.0227    +0.0092    -0.0110    
0  Kepler-190 c  579.02   3.7630416  2  2  -0.724    +0.036    -0.036    0.0210     +0.0074    -0.0070    
0  Kepler-51 b   620.01   45.155356  3  1  0.071     +0.015    -0.015    0.00992    +0.00061   -0.00058   
0  Kepler-51 d   620.02   130.17803  3  3  0.1930    +0.0099   -0.0101   -0.01599   +0.00073   -0.00078   
0  Kepler-29 b   738.01   10.339241  2  1  0.619     +0.014    -0.012    0.01027    +0.00090   -0.00101   
0  Kepler-29 c   738.02   13.286901  2  2  -0.622    +0.014    -0.016    -0.01317   +0.00105   -0.00099   
0  Kepler-28 b   870.01   5.9122717  2  1  0.417     +0.027    -0.028    -0.0289    +0.0071    -0.0072    
0  Kepler-28 c   870.02   8.9858192  2  2  -0.303    +0.050    -0.044    0.0365     +0.0087    -0.0086    
0  Kepler-247 d  884.02   20.477488  3  3  0.355     +0.066    -0.084    -0.760     +0.048     -0.037     
0  Kepler-252 b  912.02   6.6683324  2  1  0.542     +0.050    -0.049    0.034      +0.013     -0.012     
0  Kepler-261 c  988.02   24.570902  2  2  0.761     +0.012    -0.013    -0.0859    +0.0042    -0.0040    
0  Kepler-278 c  1221.02  51.077105  2  2  0.401     +0.131    -0.098    -0.0114    +0.0019    -0.0013    
0  Kepler-367 b  2173.01  37.815416  2  1  0.394     +0.030    -0.037    -0.0151    +0.0042    -0.0041    
0  Kepler-367 c  2173.02  53.578305  2  2  0.072     +0.063    -0.074    0.0033     +0.0013    -0.0011    
0  Kepler-396 c  2672.01  88.506926  2  2  0.366     +0.026    -0.022    0.00394    +0.00026   -0.00024   
0  Kepler-396 b  2672.02  42.993744  2  1  0.633     +0.012    -0.011    -0.00324   +0.00018   -0.00019   


==> MRT/MRT4a.txt <==
Table 4 - impact parameter variations results
------------------------------------------------------------------------------------------------------------------------------------------------------
   Bytes       Format   Units         Label         Explanations
------------------------------------------------------------------------------------------------------------------------------------------------------
   1-   3       I3      ---           Adopted       Adopted solution
   4-  17       A14     ---           KeplerName    kepler name
  18-  26       F9.2    ---           KOI           KOI
  27-  38       F12.8   day           P             mean orbital period
  39-  41       I3      ---           Npl           model number of planets
  42-  44       I3      ---           Position      planet position within the system, from inside to outside
  45-  53       F9.4    ---           b0            impact parameter at BKJD=0
  54-  62       F9.4    ---           b0_ErrPos     
  63-  71       F9.4    ---           b0_ErrNeg     
  72-  82       F11.6   1/yr          dbdt          db/dt median
  83-  93       F11.6   1/yr          dbdt_ErrPos   db/dt positive error bar
  94- 104       F11.6   1/yr          dbdt_ErrNeg   db/dt negative error bar
------------------------------------------------------------------------------------------------------------------------------------------------------
Note (1): This table includes systems of four or more planets. The results for systems of two or three transiting planet are given in https://ui.adsabs.harvard.edu/abs/2022AJ....163...91J/abstract in the same format.
------------------------------------------------------------------------------------------------------------------------------------------------------

Author address:
Yair Judkovsky    <yair.judkovsky@weizmann.ac.il>

======================================================================================================================================================
1  Kepler-79 d   152.01   52.090866   4  3  0.012    +0.023   -0.024   0.0092     +0.0015    -0.0016    
1  Kepler-79 c   152.02   27.402223   4  2  -0.217   +0.025   -0.022   -0.0127    +0.0015    -0.0015    
1  Kepler-79 b   152.03   13.484578   4  1  0.285    +0.027   -0.033   0.0030     +0.0012    -0.0011    
1  Kepler-11 c   157.01   13.024942   6  2  -0.335   +0.013   -0.013   0.0161     +0.0020    -0.0020    
1  Kepler-11 d   157.02   22.687158   6  3  0.037    +0.034   -0.038   -0.0078    +0.0026    -0.0025    
1  Kepler-11 e   157.03   31.995542   6  4  -0.7641  +0.0036  -0.0037  0.0038     +0.0017    -0.0016    
1  Kepler-11 f   157.04   46.685776   6  5  0.482    +0.015   -0.014   -0.0448    +0.0063    -0.0063    
1  Kepler-11 g   157.05   118.37853   6  6  0.053    +0.032   -0.034   0.00378    +0.00080   -0.00080   
1                191.03   0.70861982  4  1  0.056    +0.027   -0.023   -0.0044    +0.0022    -0.0022    
1  Kepler-487 c  191.04   38.651115   4  4  0.003    +0.064   -0.063   -0.0069    +0.0030    -0.0028    
1  Kepler-122 c  232.01   12.466005   5  2  0.269    +0.022   -0.021   -0.0130    +0.0024    -0.0027    
1  Kepler-122 d  232.03   21.587462   5  3  -0.668   +0.012   -0.013   0.0235     +0.0038    -0.0036    
1  Kepler-122 e  232.04   37.99648    5  4  -0.069   +0.034   -0.039   -0.0386    +0.0056    -0.0058    
1  Kepler-122 f  232.05   56.259041   5  5  0.102    +0.043   -0.044   0.0111     +0.0023    -0.0019    
1  Kepler-49 b   248.01   7.2038726   4  2  -0.060   +0.028   -0.025   -0.0470    +0.0056    -0.0052    
1  Kepler-49 c   248.02   10.912736   4  3  0.698    +0.010   -0.010   -0.0146    +0.0051    -0.0053    
1  Kepler-49 d   248.03   2.5765685   4  1  0.041    +0.015   -0.016   0.0344     +0.0028    -0.0032    
1  Kepler-49 e   248.04   18.596087   4  4  -0.796   +0.016   -0.017   0.0144     +0.0073    -0.0067    
1  Kepler-26 b   250.01   12.282962   4  2  0.003    +0.044   -0.047   -0.0135    +0.0040    -0.0039    
1  Kepler-26 c   250.02   17.251239   4  3  0.8054   +0.0066  -0.0068  -0.0072    +0.0027    -0.0026    
1  Kepler-26 d   250.03   3.5439158   4  1  0.318    +0.031   -0.030   0.00914    +0.00068   -0.00069   
1  Kepler-26 e   250.04   46.827591   4  4  0.8238   +0.0097  -0.0093  0.0162     +0.0016    -0.0018    
1  Kepler-169 e  505.01   13.767078   5  4  -0.588   +0.019   -0.019   0.0107     +0.0049    -0.0050    
1  Kepler-169 c  505.02   6.1954786   5  2  -0.131   +0.055   -0.056   -0.058     +0.014     -0.015     
1  Kepler-169 b  505.03   3.2505915   5  1  0.207    +0.047   -0.048   0.0040     +0.0020    -0.0018    
1  Kepler-169 d  505.04   8.3481787   5  3  -0.419   +0.051   -0.049   0.025      +0.010     -0.011     
1  Kepler-176 c  520.01   12.759371   4  2  0.040    +0.064   -0.064   -0.0113    +0.0047    -0.0052    
1  Kepler-176 b  520.02   5.4331176   4  1  0.337    +0.029   -0.028   0.0055     +0.0014    -0.0014    
1  Kepler-176 e  520.04   51.165557   4  4  -0.686   +0.031   -0.029   0.0093     +0.0017    -0.0016    
1  Kepler-186 d  571.02   13.342998   5  3  -0.059   +0.064   -0.058   -0.051     +0.016     -0.012     
1  Kepler-33 d   707.01   21.775723   5  3  -0.138   +0.063   -0.046   0.0248     +0.0051    -0.0070    
1  Kepler-33 f   707.02   41.028411   5  5  0.212    +0.030   -0.035   -0.0142    +0.0028    -0.0021    
1  Kepler-33 e   707.03   31.784718   5  4  -0.172   +0.032   -0.031   -0.0152    +0.0052    -0.0040    
1  Kepler-33 b   707.05   5.6681602   5  1  0.222    +0.057   -0.047   -0.00227   +0.00077   -0.00069   
1  Kepler-221 c  720.01   5.6905878   4  2  -0.196   +0.024   -0.023   -0.0092    +0.0031    -0.0036    
1  Kepler-221 d  720.02   10.041583   4  3  -0.6268  +0.0103  -0.0092  0.0178     +0.0024    -0.0024    
1  Kepler-221 e  720.03   18.369806   4  4  0.8328   +0.0081  -0.0094  -0.0102    +0.0019    -0.0020    
1  Kepler-221 b  720.04   2.7958964   4  1  0.092    +0.022   -0.024   -0.0046    +0.0014    -0.0014    
1  Kepler-235 b  812.01   3.3402271   4  1  0.161    +0.066   -0.058   0.0182     +0.0067    -0.0057    
1  Kepler-235 c  812.04   7.8249816   4  2  0.25     +0.15    -0.21    -0.0312    +0.0082    -0.0080    
1  Kepler-27 b   841.01   15.335289   5  2  -0.268   +0.035   -0.027   0.0119     +0.0034    -0.0050    
1  Kepler-27 c   841.02   31.330282   5  3  -0.039   +0.044   -0.041   -0.0110    +0.0045    -0.0039    
1                841.05   499.48388   5  5  -0.500   +0.058   -0.049   -0.0030    +0.0013    -0.0023    
1  Kepler-31 b   935.01   20.860289   4  2  -0.426   +0.017   -0.019   -0.0088    +0.0020    -0.0020    
1  Kepler-31 c   935.02   42.634098   4  3  0.509    +0.014   -0.013   0.0121     +0.0017    -0.0016    
1  Kepler-31 d   935.03   87.647058   4  4  0.019    +0.088   -0.085   -0.0116    +0.0018    -0.0021    
1                935.04   9.6173448   4  1  0.382    +0.066   -0.059   0.0043     +0.0015    -0.0015    
1  Kepler-84 b   1589.01  8.7258774   5  2  0.123    +0.040   -0.041   0.056      +0.013     -0.015     
1  Kepler-84 c   1589.02  12.883027   5  3  0.345    +0.056   -0.070   -0.0375    +0.0092    -0.0082    
1  Kepler-338 b  1930.01  13.727074   4  2  -0.277   +0.018   -0.018   0.0079     +0.0021    -0.0038    
0  Kepler-89 b   94.04    3.743179    4  1  0.151    +0.042   -0.041   0.00199    +0.00017   -0.00017   
0  Kepler-106 d  116.04   23.979998   4  3  -0.388   +0.027   -0.022   0.0246     +0.0070    -0.0070    
0  Kepler-107 e  117.01   14.749154   4  4  0.2712   +0.0094  -0.0108  -0.01194   +0.00094   -0.00091   
0  Kepler-107 c  117.02   4.9014402   4  2  -0.260   +0.021   -0.017   0.0216     +0.0022    -0.0022    
0  Kepler-107 b  117.03   3.1800357   4  1  0.237    +0.025   -0.033   -0.0123    +0.0020    -0.0024    
0                750.03   14.517147   4  2  0.764    +0.054   -0.066   -0.0177    +0.0060    -0.0070    
0  Kepler-279 b  1236.02  12.309775   4  1  0.152    +0.027   -0.027   -0.00350   +0.00026   -0.00025   
0  Kepler-279 d  1236.03  54.420674   4  3  0.7483   +0.0051  -0.0050  -0.0236    +0.0026    -0.0024    
0                1236.04  98.343755   4  4  0.518    +0.013   -0.013   0.00996    +0.00093   -0.00085   
0  Kepler-304 b  1557.01  3.2957042   4  2  -0.263   +0.028   -0.028   0.0358     +0.0075    -0.0073    
0  Kepler-304 d  1557.02  9.653481    4  4  -0.222   +0.036   -0.032   0.0350     +0.0043    -0.0042    
0  Kepler-304 c  1557.03  5.3159675   4  3  -0.8811  +0.0062  -0.0059  -0.0115    +0.0021    -0.0021    
0  Kepler-305 d  1563.04  16.738694   4  4  -0.869   +0.012   -0.014   0.0179     +0.0028    -0.0026    
0  Kepler-342 d  1955.02  39.457457   4  4  0.119    +0.057   -0.075   -0.0095    +0.0024    -0.0024    
0  Kepler-342 e  1955.03  1.6442148   4  1  0.528    +0.041   -0.045   -0.000134  +0.000063  -0.000062  
0  Kepler-342 c  1955.04  26.235125   4  3  -0.9390  +0.0049  -0.0047  0.0070     +0.0017    -0.0020    
0  Kepler-402 d  2722.04  8.9210712   5  3  -0.229   +0.051   -0.041   -0.0268    +0.0039    -0.0060    
0  Kepler-444 b  3158.01  3.6001055   5  1  0.0048   +0.0055  -0.0033  0.0889     +0.0017    -0.0019    
0  Kepler-444 c  3158.02  4.5458737   5  2  -0.5862  +0.0038  -0.0043  -0.04202   +0.00106   -0.00097   
0  Kepler-444 d  3158.03  6.1894526   5  3  -0.5063  +0.0085  -0.0090  -0.0119    +0.0019    -0.0019    
0  Kepler-444 e  3158.04  7.7434335   5  4  -0.035   +0.022   -0.023   -0.00844   +0.00076   -0.00073   
0  Kepler-444 f  3158.05  9.7404773   5  5  -0.8364  +0.0030  -0.0028  -0.00463   +0.00076   -0.00083   

